A Novel Contrastive Loss for Zero-Day Network Intrusion Detection

Machine learning has achieved state-of-the-art results in network intrusion detection; however, its performance significantly degrades when confronted by a new attack class -- a zero-day attack. In simple terms, classical machine learning-based approaches are adept at identifying attack classes on which they have been previously trained, but struggle with those not included in their training data. One approach to addressing this shortcoming is to utilise anomaly detectors which train exclusively on benign data with the goal of generalising to all attack classes -- both known and zero-day. However, this comes at the expense of a prohibitively high false positive rate. This work proposes a novel contrastive loss function which is able to maintain the advantages of other contrastive learning-based approaches (robustness to imbalanced data) but can also generalise to zero-day attacks. Unlike anomaly detectors, this model learns the distributions of benign traffic using both benign and known malign samples, i.e. other well-known attack classes (not including the zero-day class), and consequently, achieves significant performance improvements. The proposed approach is experimentally verified on the Lycos2017 dataset where it achieves an AUROC improvement of .000065 and .060883 over previous models in known and zero-day attack detection, respectively. Finally, the proposed method is extended to open-set recognition achieving OpenAUC improvements of .170883 over existing approaches.

==> data/cdf_values/clad/class_0.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
6.4492226e-05,0.0
6.4492226e-05,7.456176323657702e-06
7.1287155e-05,0.0010140399800174474
7.271767e-05,0.002020623783711237
7.402897e-05,0.003027207587405027
7.510185e-05,0.004033791391098817
7.611513e-05,0.005040375194792606
7.712841e-05,0.006046958998486396
7.83205e-05,0.007053542802180186
7.9512596e-05,0.008060126605873975
8.0525875e-05,0.009066710409567766
8.1300735e-05,0.010073294213261556
8.2314014e-05,0.011079878016955345
8.3208084e-05,0.012086461820649135
8.3863735e-05,0.013093045624342924
8.457899e-05,0.014099629428036714
8.511543e-05,0.015106213231730503
8.5771084e-05,0.016112797035424294
8.636713e-05,0.017119380839118084
8.702278e-05,0.018125964642811875
8.755922e-05,0.01913254844650566
8.815527e-05,0.020139132250199452
8.863211e-05,0.021145716053893242
8.881092e-05,0.022152299857587033
8.916855e-05,0.023158883661280823
8.952618e-05,0.02416546746497461
9.006262e-05,0.0251720512686684
9.059906e-05,0.02617863507236219
9.10759e-05,0.027185218876055982
9.149313e-05,0.028191802679749772
9.185076e-05,0.02919838648344356
9.23872e-05,0.03020497028713735
9.274483e-05,0.03121155409083114
9.3221664e-05,0.03221813789452493
9.36985e-05,0.03322472169821872
9.417534e-05,0.03423130550191251
9.4652176e-05,0.0352378893056063
9.5009804e-05,0.03624447310930009
9.548664e-05,0.03725105691299388
9.584427e-05,0.03825764071668767
9.62019e-05,0.03926422452038146
9.6678734e-05,0.04027080832407525
9.703636e-05,0.041277392127769034
9.739399e-05,0.042283975931462825
9.769201e-05,0.043290559735156615
9.804964e-05,0.044297143538850406
9.846687e-05,0.045303727342544196
9.8884106e-05,0.04631031114623799
9.930134e-05,0.04731689494993178
9.9778175e-05,0.04832347875362557
0.0001001358,0.04933006255731936
0.00010049343,0.05033664636101314
0.00010091066,0.05134323016470693
0.00010120869,0.05234981396840072
0.00010150671,0.05335639777209451
0.00010180473,0.054362981575788304
0.00010216236,0.055369565379482094
0.000102460384,0.056376149183175885
0.00010275841,0.057382732986869675
0.00010305643,0.058389316790563466
0.000103354454,0.059395900594257256
0.00010371208,0.06040248439795104
0.000104010105,0.06140906820164483
0.00010430813,0.06241565200533862
0.00010454655,0.06342223580903242
0.00010484457,0.0644288196127262
0.00010514259,0.06543540341641998
0.00010550022,0.06644198722011378
0.00010573864,0.06744857102380757
0.00010603666,0.06845515482750136
0.000106334686,0.06946173863119515
0.000106692314,0.07046832243488894
0.00010693073,0.07147490623858273
0.00010716915,0.07248149004227653
0.000107347965,0.07348807384597031
0.0001077652,0.0744946576496641
0.000108003616,0.07550124145335789
0.000108242035,0.07650782525705167
0.00010848045,0.07751440906074547
0.00010877848,0.07852099286443925
0.0001090765,0.07952757666813305
0.00010937452,0.08053416047182684
0.00010973215,0.08154074427552063
0.00010997057,0.08254732807921442
0.0001103282,0.08355391188290821
0.000110566616,0.084560495686602
0.00011074543,0.08556707949029578
0.00011098385,0.08657366329398958
0.00011110306,0.08758024709768336
0.00011128187,0.08858683090137716
0.00011140108,0.08959341470507094
0.00011152029,0.09059999850876474
0.0001116395,0.09160658231245852
0.00011175871,0.09261316611615232
0.00011187792,0.0936197499198461
0.00011199713,0.09462633372353989
0.00011211634,0.09563291752723369
0.00011229515,0.09663950133092747
0.00011241436,0.09764608513462127
0.000112473965,0.09865266893831505
0.00011253357,0.09965925274200885
0.00011265278,0.10066583654570263
0.00011277199,0.10167242034939643
0.0001128912,0.10267900415309021
0.00011301041,0.10368558795678401
0.00011307001,0.10469217176047779
0.000113129616,0.10569875556417158
0.00011318922,0.10670533936786537
0.000113248825,0.10771192317155916
0.000113368034,0.10871850697525295
0.00011342764,0.10972509077894674
0.000113487244,0.11073167458264054
0.00011360645,0.11173825838633432
0.00011366606,0.11274484219002812
0.00011372566,0.1137514259937219
0.00011378527,0.11475800979741568
0.00011384487,0.11576459360110948
0.000113904476,0.11677117740480326
0.00011396408,0.11777776120849706
0.000114023685,0.11878434501219085
0.00011408329,0.11979092881588464
0.0001142025,0.12079751261957843
0.000114262104,0.12180409642327222
0.00011432171,0.12281068022696601
0.00011438131,0.12381726403065979
0.00011444092,0.12482384783435359
0.00011450052,0.12583043163804739
0.00011456013,0.12683701544174117
0.00011456013,0.12784359924543495
0.00011461973,0.12885018304912874
0.00011467934,0.12985676685282255
0.00011473894,0.13086335065651633
0.000114798546,0.13186993446021011
0.000114917755,0.1328765182639039
0.00011497736,0.13388310206759768
0.000115036964,0.1348896858712915
0.00011509657,0.13589626967498528
0.000115156174,0.13690285347867906
0.00011521578,0.13790943728237284
0.00011527538,0.13891602108606665
0.00011533499,0.13992260488976044
0.00011539459,0.14092918869345422
0.00011539459,0.141935772497148
0.0001155138,0.1429423563008418
0.0001155138,0.1439489401045356
0.000115573406,0.14495552390822938
0.00011563301,0.14596210771192317
0.000115692616,0.14696869151561695
0.00011575222,0.14797527531931076
0.000115811825,0.14898185912300455
0.00011587143,0.14998844292669833
0.000115931034,0.1509950267303921
0.00011599064,0.15200161053408592
0.00011605024,0.1530081943377797
0.00011610985,0.1540147781414735
0.00011622906,0.15502136194516727
0.00011628866,0.15602794574886106
0.00011634827,0.15703452955255487
0.00011640787,0.15804111335624865
0.000116467476,0.15904769715994244
0.000116586685,0.16005428096363622
0.000116586685,0.16106086476733003
0.000116705894,0.16206744857102381
0.000116705894,0.1630740323747176
0.000116825104,0.16408061617841138
0.000116825104,0.16508719998210516
0.00011688471,0.16609378378579898
0.00011694431,0.16710036758949276
0.00011700392,0.16810695139318654
0.00011706352,0.16911353519688033
0.00011706352,0.17012011900057414
0.00011718273,0.17112670280426792
0.000117242336,0.1721332866079617
0.00011730194,0.1731398704116555
0.000117361546,0.17414645421534927
0.00011742115,0.17515303801904308
0.000117480755,0.17615962182273687
0.00011754036,0.17716620562643065
0.00011754036,0.17817278943012443
0.00011765957,0.17917937323381825
0.00011771917,0.18018595703751203
0.00011777878,0.1811925408412058
0.00011783838,0.1821991246448996
0.00011789799,0.18320570844859338
0.0001180172,0.1842122922522872
0.0001180172,0.18521887605598097
0.000118136406,0.18622545985967476
0.00011819601,0.18723204366336854
0.000118255615,0.18823862746706235
0.000118255615,0.18924521127075614
0.000118374825,0.19025179507444992
0.00011843443,0.1912583788781437
0.00011855364,0.1922649626818375
0.00011861324,0.1932715464855313
0.00011867285,0.19427813028922508
0.00011873245,0.19528471409291887
0.00011879206,0.19629129789661265
0.00011885166,0.19729788170030646
0.000118911266,0.19830446550400024
0.00011897087,0.19931104930769403
0.000119030476,0.2003176331113878
0.00011909008,0.2013242169150816
0.000119149685,0.2023308007187754
0.00011920929,0.2033373845224692
0.000119268894,0.20434396832616297
0.0001193285,0.20535055212985676
0.0001193881,0.20635713593355057
0.00011944771,0.20736371973724435
0.00011950731,0.20837030354093813
0.00011956692,0.20937688734463192
0.00011968613,0.21038347114832573
0.00011974573,0.2113900549520195
0.00011986494,0.2123966387557133
0.000119924545,0.21340322255940708
0.00011998415,0.21440980636310086
0.000120043755,0.21541639016679467
0.00012010336,0.21642297397048846
0.000120162964,0.21742955777418224
0.00012022257,0.21843614157787603
0.00012028217,0.21944272538156984
0.00012034178,0.22044930918526362
0.00012040138,0.2214558929889574
0.00012046099,0.2224624767926512
0.00012052059,0.22346906059634497
0.0001205802,0.22447564440003878
0.0001206398,0.22548222820373257
0.00012075901,0.22648881200742635
0.00012075901,0.22749539581112013
0.00012087822,0.22850197961481394
0.000120937824,0.22950856341850773
0.00012099743,0.2305151472222015
0.00012111664,0.2315217310258953
0.00012117624,0.23252831482958908
0.00012123585,0.2335348986332829
0.00012135506,0.23454148243697667
0.00012141466,0.23554806624067046
0.000121474266,0.23655465004436424
0.000121593475,0.23756123384805805
0.000121593475,0.23856781765175183
0.000121712685,0.23957440145544562
0.00012177229,0.2405809852591394
0.000121831894,0.24158756906283319
0.0001218915,0.242594152866527
0.0001219511,0.24360073667022078
0.0001219511,0.24460732047391456
0.00012201071,0.24561390427760835
0.00012207031,0.24662048808130216
0.00012212992,0.24762707188499594
0.00012218952,0.24863365568868973
0.00012224913,0.2496402394923835
0.00012230873,0.2506468232960773
0.00012242794,0.2516534070997711
0.00012248755,0.25265999090346486
0.00012254715,0.2536665747071587
0.00012266636,0.2546731585108525
0.00012266636,0.25567974231454627
0.00012278557,0.25668632611824005
0.00012284517,0.25769290992193383
0.00012290478,0.2586994937256276
0.00012296438,0.2597060775293214
0.00012302399,0.2607126613330152
0.00012308359,0.26171924513670897
0.0001231432,0.2627258289404028
0.0001232624,0.2637324127440966
0.0001232624,0.2647389965477904
0.00012332201,0.26574558035148416
0.00012338161,0.26675216415517794
0.00012338161,0.2677587479588717
0.00012344122,0.2687653317625655
0.00012350082,0.2697719155662593
0.00012356043,0.2707784993699531
0.00012362003,0.2717850831736469
0.00012362003,0.2727916669773407
0.00012367964,0.2737982507810345
0.00012373924,0.27480483458472826
0.00012385845,0.27581141838842205
0.00012385845,0.27681800219211583
0.00012391806,0.2778245859958096
0.00012397766,0.2788311697995034
0.00012409687,0.2798377536031972
0.00012409687,0.280844337406891
0.00012415648,0.2818509212105848
0.00012421608,0.2828575050142786
0.00012433529,0.28386408881797237
0.0001243949,0.28487067262166615
0.0001244545,0.28587725642535994
0.00012457371,0.2868838402290537
0.00012463331,0.2878904240327475
0.00012469292,0.2888970078364413
0.00012481213,0.2899035916401351
0.00012487173,0.2909101754438289
0.00012493134,0.2919167592475227
0.00012499094,0.2929233430512165
0.00012505054,0.29392992685491026
0.00012511015,0.29493651065860405
0.00012516975,0.29594309446229783
0.00012528896,0.2969496782659916
0.00012528896,0.29795626206968545
0.00012540817,0.29896284587337923
0.00012540817,0.299969429677073
0.00012552738,0.3009760134807668
0.00012558699,0.3019825972844606
0.00012564659,0.30298918108815437
0.0001257062,0.30399576489184815
0.0001258254,0.30500234869554194
0.00012588501,0.3060089324992357
0.00012594461,0.30701551630292956
0.00012600422,0.30802210010662334
0.00012606382,0.3090286839103171
0.00012612343,0.3100352677140109
0.00012624264,0.3110418515177047
0.00012630224,0.3120484353213985
0.00012636185,0.31305501912509226
0.00012648106,0.31406160292878604
0.00012648106,0.3150681867324798
0.00012660027,0.31607477053617367
0.00012671947,0.31708135433986745
0.00012683868,0.31808793814356123
0.00012689829,0.319094521947255
0.0001269579,0.3201011057509488
0.0001270175,0.3211076895546426
0.0001270771,0.32211427335833637
0.00012719631,0.32312085716203015
0.00012725592,0.32412744096572393
0.00012731552,0.3251340247694178
0.00012743473,0.32614060857311156
0.00012755394,0.32714719237680534
0.00012761354,0.3281537761804991
0.00012767315,0.3291603599841929
0.00012779236,0.3301669437878867
0.00012785196,0.3311735275915805
0.00012791157,0.33218011139527426
0.00012803078,0.33318669519896804
0.00012809038,0.3341932790026619
0.00012814999,0.33519986280635566
0.0001282692,0.33620644661004945
0.0001283288,0.33721303041374323
0.0001283884,0.338219614217437
0.00012844801,0.3392261980211308
0.00012850761,0.3402327818248246
0.00012862682,0.34123936562851837
0.00012862682,0.34224594943221215
0.00012874603,0.343252533235906
0.00012880564,0.34425911703959977
0.00012886524,0.34526570084329355
0.00012898445,0.34627228464698734
0.00012910366,0.3472788684506811
0.00012916327,0.3482854522543749
0.00012922287,0.3492920360580687
0.00012934208,0.3502986198617625
0.00012946129,0.35130520366545626
0.0001295805,0.3523117874691501
0.0001296401,0.3533183712728439
0.0001296997,0.35432495507653766
0.00012981892,0.35533153888023145
0.00012987852,0.35633812268392523
0.00012993813,0.357344706487619
0.00013005733,0.3583512902913128
0.00013017654,0.3593578740950066
0.00013023615,0.36036445789870036
0.00013029575,0.3613710417023942
0.00013041496,0.362377625506088
0.00013047457,0.36338420930978177
0.00013053417,0.36439079311347555
0.00013059378,0.36539737691716934
0.00013065338,0.3664039607208631
0.00013077259,0.3674105445245569
0.00013077259,0.3684171283282507
0.0001308918,0.36942371213194447
0.0001308918,0.3704302959356383
0.00013101101,0.3714368797393321
0.00013107061,0.3724434635430259
0.00013113022,0.37345004734671966
0.00013124943,0.37445663115041344
0.00013130903,0.3754632149541072
0.00013136864,0.376469798757801
0.00013142824,0.3774763825614948
0.00013148785,0.3784829663651886
0.00013160706,0.3794895501688824
0.00013172626,0.3804961339725762
0.00013178587,0.38150271777627
0.00013184547,0.38250930157996377
0.00013196468,0.38351588538365755
0.00013202429,0.38452246918735133
0.0001320839,0.3855290529910451
0.0001322031,0.3865356367947389
0.00013232231,0.3875422205984327
0.00013238192,0.3885488044021265
0.00013244152,0.3895553882058203
0.00013256073,0.3905619720095141
0.00013262033,0.3915685558132079
0.00013273954,0.39257513961690166
0.00013279915,0.39358172342059544
0.00013291836,0.3945883072242892
0.00013303757,0.395594891027983
0.00013315678,0.3966014748316768
0.00013321638,0.39760805863537063
0.00013327599,0.3986146424390644
0.0001333952,0.3996212262427582
0.0001335144,0.400627810046452
0.00013363361,0.40163439385014577
0.00013375282,0.40264097765383955
0.00013387203,0.40364756145753333
0.00013393164,0.4046541452612271
0.00013405085,0.4056607290649209
0.00013411045,0.40666731286861474
0.00013422966,0.4076738966723085
0.00013434887,0.4086804804760023
0.00013446808,0.4096870642796961
0.00013464689,0.4106936480833899
0.0001348257,0.41170023188708366
0.00013494492,0.41270681569077744
0.00013506413,0.4137133994944712
0.00013518333,0.41471998329816506
0.00013536215,0.41572656710185885
0.00013554096,0.41673315090555263
0.00013571978,0.4177397347092464
0.00013589859,0.4187463185129402
0.0001360178,0.419752902316634
0.00013619661,0.42075948612032776
0.00013631582,0.42176606992402155
0.00013643503,0.42277265372771533
0.00013661385,0.42377923753140917
0.00013673306,0.42478582133510295
0.00013697147,0.42579240513879674
0.00013709068,0.4267989889424905
0.0001373291,0.4278055727461843
0.00013750792,0.4288121565498781
0.00013768673,0.42981874035357187
0.00013780594,0.43082532415726565
0.00013798475,0.43183190796095944
0.00013822317,0.4328384917646533
0.00013840199,0.43384507556834706
0.0001385808,0.43485165937204084
0.00013875961,0.4358582431757346
0.00013893843,0.4368648269794284
0.00013917685,0.4378714107831222
0.00013935566,0.438877994586816
0.00013947487,0.43988457839050976
0.00013965368,0.44089116219420355
0.0001398325,0.4418977459978974
0.00014007092,0.44290432980159117
0.00014024973,0.44391091360528495
0.00014042854,0.44491749740897873
0.00014066696,0.4459240812126725
0.00014078617,0.4469306650163663
0.00014102459,0.4479372488200601
0.00014126301,0.44894383262375387
0.00014150143,0.44995041642744765
0.00014162064,0.4509570002311415
0.00014179945,0.4519635840348353
0.00014203787,0.45297016783852906
0.00014221668,0.45397675164222284
0.0001424551,0.4549833354459166
0.00014263391,0.4559899192496104
0.00014293194,0.4569965030533042
0.00014311075,0.458003086856998
0.00014328957,0.45900967066069176
0.00014352798,0.4600162544643856
0.0001437664,0.4610228382680794
0.00014400482,0.46202942207177317
0.00014430285,0.46303600587546695
0.00014448166,0.46404258967916073
0.00014472008,0.4650491734828545
0.0001449585,0.4660557572865483
0.00014519691,0.4670623410902421
0.00014543533,0.46806892489393587
0.00014567375,0.4690755086976297
0.00014585257,0.4700820925013235
0.00014615059,0.4710886763050173
0.00014638901,0.47209526010871106
0.00014662743,0.47310184391240484
0.00014692545,0.4741084277160986
0.00014716387,0.4751150115197924
0.00014740229,0.4761215953234862
0.00014770031,0.47712817912718
0.00014787912,0.4781347629308738
0.00014811754,0.4791413467345676
0.00014835596,0.4801479305382614
0.00014865398,0.48115451434195516
0.0001488328,0.48216109814564895
0.00014907122,0.48316768194934273
0.00014930964,0.4841742657530365
0.00014960766,0.4851808495567303
0.00014990568,0.4861874333604241
0.0001502037,0.4871940171641179
0.00015056133,0.4882006009678117
0.00015085936,0.4892071847715055
0.00015115738,0.49021376857519927
0.0001513958,0.49122035237889305
0.00015175343,0.49222693618258684
0.00015205145,0.4932335199862806
0.00015234947,0.4942401037899744
0.0001527071,0.4952466875936682
0.00015300512,0.49625327139736203
0.00015330315,0.4972598552010558
0.00015360117,0.4982664390047496
0.0001538992,0.4992730228084434
0.00015419722,0.5002796066121372
0.00015455484,0.501286190415831
0.00015479326,0.5022927742195248
0.00015509129,0.5032993580232186
0.00015538931,0.5043059418269124
0.00015562773,0.5053125256306061
0.00015586615,0.5063191094342999
0.00015628338,0.5073256932379937
0.00015670061,0.5083322770416875
0.00015711784,0.5093388608453813
0.00015741587,0.510345444649075
0.0001577735,0.5113520284527688
0.00015819073,0.5123586122564626
0.00015854836,0.5133651960601564
0.00015890598,0.5143717798638502
0.00015926361,0.515378363667544
0.00015974045,0.5163849474712378
0.00016009808,0.5173915312749315
0.0001604557,0.5183981150786254
0.00016087294,0.5194046988823192
0.00016123056,0.520411282686013
0.00016152859,0.5214178664897068
0.00016194582,0.5224244502934006
0.00016230345,0.5234310340970943
0.00016266108,0.5244376179007881
0.0001629591,0.5254442017044819
0.00016343594,0.5264507855081757
0.00016385317,0.5274573693118695
0.0001642108,0.5284639531155633
0.00016462803,0.529470536919257
0.00016498566,0.5304771207229508
0.00016540289,0.5314837045266446
0.00016605854,0.5324902883303384
0.00016665459,0.5334968721340322
0.00016725063,0.534503455937726
0.0001680851,0.5355100397414198
0.00016880035,0.5365166235451136
0.00016969442,0.5375232073488074
0.0001705885,0.5385297911525012
0.00017130375,0.539536374956195
0.00017225742,0.5405429587598888
0.0001733303,0.5415495425635826
0.0001745224,0.5425561263672763
0.0001757145,0.5435627101709701
0.00017726421,0.5445692939746639
0.00017857552,0.5455758777783577
0.00018024445,0.5465824615820515
0.00018274784,0.5475890453857453
0.00018519163,0.548595629189439
0.0001873374,0.5496022129931328
0.0001898408,0.5506087967968266
0.00019133091,0.5516153806005204
0.00019359589,0.5526219644042142
0.0001950264,0.553628548207908
0.00019657612,0.5546351320116019
0.00019937754,0.5556417158152956
0.00020116568,0.5566482996189894
0.00020337105,0.5576548834226832
0.00020575523,0.558661467226377
0.00020766258,0.5596680510300708
0.00020927191,0.5606746348337646
0.00021106005,0.5616812186374583
0.00021272898,0.5626878024411521
0.00021535158,0.5636943862448459
0.00021755695,0.5647009700485397
0.00022017956,0.5657075538522335
0.00022345781,0.5667141376559273
0.00022882223,0.567720721459621
0.00023400784,0.5687273052633148
0.00023788214,0.5697338890670086
0.0002425909,0.5707404728707024
0.0002514124,0.5717470566743962
0.0002553463,0.5727536404780901
0.00026237965,0.5737602242817839
0.00027269125,0.5747668080854776
0.00027632713,0.5757733918891714
0.0002784133,0.5767799756928652
0.000279665,0.577786559496559
0.00028049946,0.5787931433002528
0.00028169155,0.5797997271039466
0.0002823472,0.5808063109076403
0.00028288364,0.5818128947113341
0.0002837181,0.5828194785150279
0.00028407574,0.5838260623187217
0.0002848506,0.5848326461224155
0.00028568506,0.5858392299261093
0.0002863407,0.586845813729803
0.00028705597,0.5878523975334968
0.00028806925,0.5888589813371906
0.0002889037,0.5898655651408845
0.00028944016,0.5908721489445783
0.00029021502,0.5918787327482721
0.00029087067,0.5928853165519659
0.0002914667,0.5938919003556596
0.00029194355,0.5948984841593534
0.00029277802,0.5959050679630472
0.0002937317,0.596911651766741
0.000295043,0.5979182355704348
0.0002962947,0.5989248193741286
0.00029808283,0.5999314031778223
0.00030189753,0.6009379869815161
0.00030612946,0.6019445707852099
0.00030988455,0.6029511545889037
0.00032746792,0.6039577383925975
0.0003541708,0.6049643221962913
0.00037276745,0.605970905999985
0.00041282177,0.6069774898036788
0.00044834614,0.6079840736073727
0.00047528744,0.6089906574110665
0.00049984455,0.6099972412147603
0.00051796436,0.6110038250184541
0.0005276203,0.6120104088221479
0.0005387664,0.6130169926258416
0.0005492568,0.6140235764295354
0.0005555749,0.6150301602332292
0.0005619526,0.616036744036923
0.00057029724,0.6170433278406168
0.00057959557,0.6180499116443106
0.0005901456,0.6190564954480043
0.00059747696,0.6200630792516981
0.00060766935,0.6210696630553919
0.0006161928,0.6220762468590857
0.0006251335,0.6230828306627795
0.00063312054,0.6240894144664733
0.00064080954,0.625095998270167
0.0006480217,0.6261025820738609
0.00065505505,0.6271091658775547
0.00066149235,0.6281157496812485
0.0006662607,0.6291223334849423
0.0006721616,0.6301289172886361
0.0006765723,0.6311355010923299
0.00068205595,0.6321420848960236
0.00068598986,0.6331486686997174
0.00068950653,0.6341552525034112
0.0006930828,0.635161836307105
0.0006964803,0.6361684201107988
0.00070005655,0.6371750039144926
0.0007029772,0.6381815877181863
0.0007073879,0.6391881715218801
0.0007106066,0.6401947553255739
0.0007146001,0.6412013391292677
0.00071942806,0.6422079229329615
0.0007248521,0.6432145067366553
0.000728786,0.6442210905403492
0.0007341504,0.6452276743440429
0.00073862076,0.6462342581477367
0.0007427335,0.6472408419514305
0.00074756145,0.6482474257551243
0.00075262785,0.6492540095588181
0.0007572174,0.6502605933625119
0.00076174736,0.6512671771662056
0.0007663965,0.6522737609698994
0.00077062845,0.6532803447735932
0.0007748008,0.654286928577287
0.000780046,0.6552935123809808
0.00078368187,0.6563000961846746
0.00078713894,0.6573066799883683
0.0007915497,0.6583132637920621
0.00079602003,0.6593198475957559
0.0008004904,0.6603264313994497
0.0008047819,0.6613330152031435
0.00080913305,0.6623395990068374
0.0008121729,0.6633461828105311
0.0008159876,0.6643527666142249
0.0008201599,0.6653593504179187
0.0008239746,0.6663659342216125
0.00082719326,0.6673725180253063
0.00083082914,0.6683791018290001
0.0008341074,0.6693856856326938
0.00083756447,0.6703922694363876
0.0008404255,0.6713988532400814
0.00084376335,0.6724054370437752
0.00084739923,0.673412020847469
0.0008519292,0.6744186046511628
0.00085651875,0.6754251884548566
0.0008611679,0.6764317722585503
0.00086534023,0.6774383560622441
0.00086915493,0.6784449398659379
0.0008738041,0.6794515236696317
0.00087744,0.6804581074733256
0.0008817911,0.6814646912770194
0.00088584423,0.6824712750807131
0.0008895993,0.6834778588844069
0.00089377165,0.6844844426881007
0.0008981824,0.6854910264917945
0.0009021759,0.6864976102954883
0.0009071827,0.6875041940991821
0.0009108186,0.6885107779028758
0.00091558695,0.6895173617065696
0.0009198189,0.6905239455102634
0.00092446804,0.6915305293139572
0.0009287596,0.692537113117651
0.0009328723,0.6935436969213448
0.0009384155,0.6945502807250385
0.0009431839,0.6955568645287323
0.0009472966,0.6965634483324261
0.0009522438,0.6975700321361199
0.0009563565,0.6985766159398138
0.00096052885,0.6995831997435076
0.0009653568,0.7005897835472014
0.000970006,0.7015963673508951
0.0009752512,0.7026029511545889
0.0009801388,0.7036095349582827
0.000985086,0.7046161187619765
0.0009909868,0.7056227025656703
0.000995338,0.7066292863693641
0.0010005236,0.7076358701730578
0.0010052323,0.7086424539767516
0.0010099411,0.7096490377804454
0.0010151267,0.7106556215841392
0.0010196567,0.711662205387833
0.0010247827,0.7126687891915268
0.0010297298,0.7136753729952205
0.0010350943,0.7146819567989143
0.0010409951,0.7156885406026082
0.0010441542,0.716695124406302
0.0010479689,0.7177017082099958
0.0010519624,0.7187082920136896
0.0010566711,0.7197148758173834
0.0010617971,0.7207214596210771
0.0010664463,0.7217280434247709
0.0010710955,0.7227346272284647
0.0010749102,0.7237412110321585
0.001080215,0.7247477948358523
0.0010849833,0.7257543786395461
0.0010896921,0.7267609624432398
0.0010932684,0.7277675462469336
0.0010967851,0.7287741300506274
0.0011012554,0.7297807138543212
0.001103282,0.730787297658015
0.0011065602,0.7317938814617088
0.0011118054,0.7328004652654025
0.0011171699,0.7338070490690964
0.0011218786,0.7348136328727902
0.0011264682,0.735820216676484
0.0011320114,0.7368268004801778
0.0011350513,0.7378333842838716
0.0011416078,0.7388399680875654
0.0011476874,0.7398465518912591
0.0011513829,0.7408531356949529
0.0011582375,0.7418597194986467
0.0011643171,0.7428663033023405
0.0011694431,0.7438728871060343
0.0011759996,0.7448794709097281
0.0011831522,0.7458860547134218
0.0011901855,0.7468926385171156
0.0011962652,0.7478992223208094
0.0012024641,0.7489058061245032
0.0012061,0.749912389928197
0.0012128353,0.7509189737318908
0.0012202859,0.7519255575355847
0.0012283325,0.7529321413392784
0.0012360215,0.7539387251429722
0.001241982,0.754945308946666
0.0012480617,0.7559518927503598
0.0012562871,0.7569584765540536
0.0012674332,0.7579650603577474
0.0012757778,0.7589716441614411
0.0012849569,0.7599782279651349
0.0012940168,0.7609848117688287
0.0013033152,0.7619913955725225
0.0013138652,0.7629979793762163
0.0013232231,0.7640045631799101
0.001329422,0.7650111469836038
0.001337111,0.7660177307872976
0.0013505816,0.7670243145909914
0.0013629198,0.7680308983946852
0.0013725758,0.769037482198379
0.0013853908,0.7700440660020729
0.0013991594,0.7710506498057667
0.0014133453,0.7720572336094604
0.0014261603,0.7730638174131542
0.0014428496,0.774070401216848
0.00145787,0.7750769850205418
0.0014731884,0.7760835688242356
0.0014878511,0.7770901526279294
0.0015010834,0.7780967364316231
0.0015166998,0.7791033202353169
0.0015306473,0.7801099040390107
0.0015372634,0.7811164878427045
0.0015443563,0.7821230716463983
0.0015535951,0.783129655450092
0.0015614629,0.7841362392537858
0.001570344,0.7851428230574796
0.0015781522,0.7861494068611734
0.0015854836,0.7871559906648672
0.0015938282,0.7881625744685611
0.0016046166,0.7891691582722549
0.0016141534,0.7901757420759487
0.001622498,0.7911823258796424
0.001632452,0.7921889096833362
0.001647234,0.79319549348703
0.0016624331,0.7942020772907238
0.0016800165,0.7952086610944176
0.0016965866,0.7962152448981114
0.0017101765,0.7972218287018051
0.0017237663,0.7982284125054989
0.0017408133,0.7992349963091927
0.0017564297,0.8002415801128865
0.0017760396,0.8012481639165803
0.001799047,0.802254747720274
0.0018143058,0.8032613315239678
0.001832962,0.8042679153276616
0.0018495321,0.8052744991313554
0.0018701553,0.8062810829350493
0.0018940568,0.8072876667387431
0.0019163489,0.8082942505424369
0.0019370914,0.8093008343461306
0.0019572377,0.8103074181498244
0.001975298,0.8113140019535182
0.0019886494,0.812320585757212
0.0020045042,0.8133271695609058
0.0020128489,0.8143337533645996
0.0020300746,0.8153403371682933
0.0020470023,0.8163469209719871
0.0020686388,0.8173535047756809
0.002085209,0.8183600885793747
0.0021069646,0.8193666723830685
0.0021336079,0.8203732561867623
0.002154708,0.821379839990456
0.0021808147,0.8223864237941498
0.0022035837,0.8233930075978437
0.00222373,0.8243995914015375
0.0022403598,0.8254061752052313
0.0022529364,0.8264127590089251
0.0022725463,0.8274193428126189
0.002283454,0.8284259266163126
0.00229311,0.8294325104200064
0.0023059845,0.8304390942237002
0.0023209453,0.831445678027394
0.0023468137,0.8324522618310878
0.0023796558,0.8334588456347816
0.002413392,0.8344654294384753
0.0024487972,0.8354720132421691
0.0024769306,0.8364785970458629
0.0025106668,0.8374851808495567
0.0025421977,0.8384917646532505
0.0025746822,0.8394983484569443
0.002603352,0.840504932260638
0.0026305318,0.8415115160643319
0.0026662946,0.8425180998680257
0.0027049184,0.8435246836717195
0.0027365088,0.8445312674754133
0.0027596354,0.8455378512791071
0.0027914047,0.8465444350828009
0.0028220415,0.8475510188864946
0.0028598905,0.8485576026901884
0.002896905,0.8495641864938822
0.002932191,0.850570770297576
0.0029457808,0.8515773541012698
0.002950728,0.8525839379049636
0.0029711723,0.8535905217086573
0.0030097961,0.8545971055123511
0.003042996,0.8556036893160449
0.0030825734,0.8566102731197387
0.003124833,0.8576168569234325
0.0031552315,0.8586234407271263
0.0031781793,0.8596300245308202
0.0031912327,0.8606366083345139
0.003205657,0.8616431921382077
0.003231883,0.8626497759419015
0.0032609105,0.8636563597455953
0.0032901764,0.8646629435492891
0.0033230782,0.8656695273529829
0.0033630729,0.8666761111566766
0.003395915,0.8676826949603704
0.0034246445,0.8686892787640642
0.0034514666,0.869695862567758
0.0034787655,0.8707024463714518
0.0035179257,0.8717090301751456
0.0035521984,0.8727156139788393
0.0035882592,0.8737221977825331
0.0036289692,0.8747287815862269
0.0036591291,0.8757353653899207
0.003688693,0.8767419491936145
0.0037209988,0.8777485329973084
0.0037616491,0.8787551168010022
0.0037927628,0.8797617006046959
0.003835678,0.8807682844083897
0.0038709044,0.8817748682120835
0.0039032698,0.8827814520157773
0.003940046,0.8837880358194711
0.0039818883,0.8847946196231649
0.0040277243,0.8858012034268586
0.004083514,0.8868077872305524
0.004121661,0.8878143710342462
0.0041621327,0.88882095483794
0.004210055,0.8898275386416338
0.004257381,0.8908341224453276
0.0042987466,0.8918407062490213
0.0043511987,0.8928472900527151
0.0044169426,0.8938538738564089
0.00448519,0.8948604576601027
0.0045511723,0.8958670414637966
0.004611492,0.8968736252674904
0.00468117,0.8978802090711842
0.004745722,0.8988867928748779
0.0047858357,0.8998933766785717
0.004818976,0.9008999604822655
0.00489676,0.9019065442859593
0.0049756765,0.9029131280896531
0.0050643682,0.9039197118933469
0.005157888,0.9049262956970406
0.005210161,0.9059328795007344
0.005257368,0.9069394633044282
0.005313456,0.907946047108122
0.005374253,0.9089526309118158
0.0054314733,0.9099592147155096
0.005485475,0.9109657985192033
0.005530596,0.9119723823228971
0.005560279,0.9129789661265909
0.005616188,0.9139855499302848
0.0056459308,0.9149921337339786
0.00570333,0.9159987175376724
0.0057578087,0.9170053013413662
0.0058208704,0.9180118851450599
0.005887091,0.9190184689487537
0.005968809,0.9200250527524475
0.0060584545,0.9210316365561413
0.0061309338,0.9220382203598351
0.0061829686,0.9230448041635289
0.006256342,0.9240513879672226
0.0063326955,0.9250579717709164
0.0064218044,0.9260645555746102
0.0065321326,0.927071139378304
0.006606221,0.9280777231819978
0.0066964626,0.9290843069856916
0.0067893863,0.9300908907893853
0.006887853,0.9310974745930791
0.0069763064,0.932104058396773
0.007021606,0.9331106422004668
0.007108569,0.9341172260041606
0.007174492,0.9351238098078544
0.007232785,0.9361303936115482
0.0073195696,0.9371369774152419
0.007407546,0.9381435612189357
0.007484436,0.9391501450226295
0.0075773,0.9401567288263233
0.00764966,0.9411633126300171
0.0076965094,0.9421698964337109
0.007738948,0.9431764802374046
0.007788658,0.9441830640410984
0.007846236,0.9451896478447922
0.007898331,0.946196231648486
0.007955909,0.9472028154521798
0.008004844,0.9482093992558736
0.008074045,0.9492159830595674
0.008130014,0.9502225668632612
0.008168995,0.951229150666955
0.008214891,0.9522357344706488
0.0082733035,0.9532423182743426
0.008336067,0.9542489020780364
0.008431077,0.9552554858817301
0.008652091,0.9562620696854239
0.008838475,0.9572686534891177
0.009019077,0.9582752372928115
0.009060085,0.9592818210965053
0.009080052,0.9602884049001991
0.009093106,0.9612949887038928
0.009119749,0.9623015725075866
0.009178281,0.9633081563112804
0.009283304,0.9643147401149742
0.009416878,0.965321323918668
0.009557903,0.9663279077223618
0.009633124,0.9673344915260557
0.009785771,0.9683410753297494
0.009987831,0.9693476591334432
0.010222495,0.970354242937137
0.010392904,0.9713608267408308
0.010548592,0.9723674105445246
0.010824442,0.9733739943482184
0.011033535,0.9743805781519121
0.011249065,0.9753871619556059
0.011685789,0.9763937457592997
0.012017608,0.9774003295629935
0.012209892,0.9784069133666873
0.012571514,0.9794134971703811
0.013004184,0.9804200809740748
0.013426721,0.9814266647777686
0.013840854,0.9824332485814624
0.014358342,0.9834398323851562
0.014973164,0.98444641618885
0.015666962,0.9854529999925439
0.01646769,0.9864595837962377
0.01715982,0.9874661675999314
0.01840067,0.9884727514036252
0.020163298,0.989479335207319
0.02114284,0.9904859190110128
0.023939013,0.9914925028147066
0.026007414,0.9924990866184004
0.037171125,0.9935056704220941
0.044288576,0.9945122542257879
0.045903325,0.9955188380294817
0.04625386,0.9965254218331755
0.046587527,0.9975320056368693
0.046672106,0.9985385894405631
1.9232757,1.0
2.0,1.0
1.9232757,0.9995451732442568


==> data/cdf_values/clad/class_1.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
1.9218526,0.0
1.9218526,0.013513513513513514
1.9369516,0.02702702702702703
1.9389334,0.04054054054054054
1.9392852,0.05405405405405406
1.9406791,0.06756756756756757
1.9583324,0.08108108108108109
1.9583461,0.0945945945945946
1.9585047,0.10810810810810811
1.9586654,0.12162162162162163
1.9590049,0.13513513513513514
1.9591454,0.14864864864864866
1.9598548,0.16216216216216217
1.9598584,0.17567567567567569
1.9598975,0.1891891891891892
1.9598978,0.20270270270270271
1.9599042,0.21621621621621623
1.9599075,0.22972972972972974
1.9599223,0.24324324324324326
1.9599236,0.25675675675675674
1.9599612,0.2702702702702703
1.9600098,0.28378378378378377
1.9600114,0.2972972972972973
1.9600115,0.3108108108108108
1.9600133,0.32432432432432434
1.9600183,0.33783783783783783
1.9600194,0.35135135135135137
1.9600232,0.36486486486486486
1.960042,0.3783783783783784
1.9600492,0.3918918918918919
1.9600501,0.40540540540540543
1.9600586,0.4189189189189189
1.9600587,0.43243243243243246
1.9600592,0.44594594594594594
1.9600633,0.4594594594594595
1.9600651,0.47297297297297297
1.960074,0.4864864864864865
1.9600757,0.5
1.9600798,0.5135135135135135
1.9600885,0.527027027027027
1.9600885,0.5405405405405406
1.9600896,0.5540540540540541
1.9600983,0.5675675675675675
1.9600997,0.581081081081081
1.9601086,0.5945945945945946
1.9601111,0.6081081081081081
1.9601169,0.6216216216216216
1.9601216,0.6351351351351351
1.9601251,0.6486486486486487
1.9601388,0.6621621621621622
1.9601705,0.6756756756756757
1.9601715,0.6891891891891891
1.9601741,0.7027027027027027
1.9601798,0.7162162162162162
1.9601841,0.7297297297297297
1.9601843,0.7432432432432432
1.9602115,0.7567567567567568
1.9602225,0.7702702702702703
1.9602242,0.7837837837837838
1.9602258,0.7972972972972973
1.9602712,0.8108108108108109
1.9602728,0.8243243243243243
1.9604404,0.8378378378378378
1.9604672,0.8513513513513513
1.9604778,0.8648648648648649
1.9604814,0.8783783783783784
1.960484,0.8918918918918919
1.9604884,0.9054054054054054
1.9604958,0.918918918918919
1.9605622,0.9324324324324325
1.9605668,0.9459459459459459
1.9606638,0.9594594594594594
1.9608743,0.972972972972973
1.9622641,0.9864864864864865
1.9646841,1.0
2.0,1.0
1.9646841,1.0


==> data/cdf_values/clad/class_10.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
0.0016432405,0.0
0.0016432405,0.007352941176470588
0.001678586,0.014705882352941176
0.0016788244,0.022058823529411766
0.001678884,0.029411764705882353
0.0016790628,0.03676470588235294
0.0016818643,0.04411764705882353
0.0016995668,0.051470588235294115
0.0017011762,0.058823529411764705
0.0017683506,0.0661764705882353
0.011253953,0.07352941176470588
0.012221336,0.08088235294117647
0.012238622,0.08823529411764706
0.015155554,0.09558823529411764
0.015169978,0.10294117647058823
0.042831063,0.11029411764705882
0.04574102,0.11764705882352941
0.045741677,0.125
0.045754313,0.1323529411764706
0.045759797,0.13970588235294118
0.045769453,0.14705882352941177
0.0457747,0.15441176470588236
0.045811653,0.16176470588235295
0.045828283,0.16911764705882354
0.045844913,0.17647058823529413
0.045850217,0.18382352941176472
0.045916438,0.19117647058823528
0.045920253,0.19852941176470587
0.045927465,0.20588235294117646
0.045936942,0.21323529411764705
0.04594183,0.22058823529411764
0.045944452,0.22794117647058823
0.045968413,0.23529411764705882
0.045980394,0.2426470588235294
0.045986235,0.25
0.046001017,0.25735294117647056
0.046027184,0.2647058823529412
0.04602897,0.27205882352941174
0.046042025,0.27941176470588236
0.046047688,0.2867647058823529
0.046049595,0.29411764705882354
0.046050787,0.3014705882352941
0.0460546,0.3088235294117647
0.046060324,0.3161764705882353
0.046090007,0.3235294117647059
0.046113014,0.33088235294117646
0.04611671,0.3382352941176471
0.046124578,0.34558823529411764
0.046128392,0.35294117647058826
0.046162426,0.3602941176470588
0.046165645,0.36764705882352944
0.04617226,0.375
0.04617679,0.38235294117647056
0.046177268,0.3897058823529412
0.046179175,0.39705882352941174
0.04619986,0.40441176470588236
0.04620844,0.4117647058823529
0.046245813,0.41911764705882354
0.04628116,0.4264705882352941
0.046283603,0.4338235294117647
0.04628706,0.4411764705882353
0.046296656,0.4485294117647059
0.04630077,0.45588235294117646
0.046308637,0.4632352941176471
0.046310484,0.47058823529411764
0.046319604,0.47794117647058826
0.0463382,0.4852941176470588
0.046338916,0.49264705882352944
0.046349287,0.5
0.04635471,0.5073529411764706
0.04637611,0.5147058823529411
0.046394706,0.5220588235294118
0.046414256,0.5294117647058824
0.04642093,0.5367647058823529
0.04642129,0.5441176470588235
0.046429038,0.5514705882352942
0.046434104,0.5588235294117647
0.04645002,0.5661764705882353
0.04645908,0.5735294117647058
0.046468735,0.5808823529411765
0.04647559,0.5882352941176471
0.046501875,0.5955882352941176
0.04650289,0.6029411764705882
0.046507478,0.6102941176470589
0.046513796,0.6176470588235294
0.046514988,0.625
0.046531916,0.6323529411764706
0.04653752,0.6397058823529411
0.046537757,0.6470588235294118
0.046538353,0.6544117647058824
0.04653865,0.6617647058823529
0.046539664,0.6691176470588235
0.046550274,0.6764705882352942
0.04658252,0.6838235294117647
0.04659176,0.6911764705882353
0.046595037,0.6985294117647058
0.046614468,0.7058823529411765
0.046615005,0.7132352941176471
0.046616137,0.7205882352941176
0.046616197,0.7279411764705882
0.046619654,0.7352941176470589
0.0466218,0.7426470588235294
0.0466249,0.75
0.046627283,0.7573529411764706
0.046627402,0.7647058823529411
0.04663104,0.7720588235294118
0.04663652,0.7794117647058824
0.046637177,0.7867647058823529
0.046639323,0.7941176470588235
0.04664266,0.8014705882352942
0.046643496,0.8088235294117647
0.04664725,0.8161764705882353
0.04664886,0.8235294117647058
0.046649694,0.8308823529411765
0.046652555,0.8382352941176471
0.046652675,0.8455882352941176
0.046654224,0.8529411764705882
0.046654224,0.8602941176470589
0.046655238,0.8676470588235294
0.046657562,0.875
0.046660542,0.8823529411764706
0.04666239,0.8897058823529411
0.04666388,0.8970588235294118
0.04666549,0.9044117647058824
0.046665728,0.9117647058823529
0.046666622,0.9191176470588235
0.04666674,0.9264705882352942
0.046668053,0.9338235294117647
0.04666835,0.9411764705882353
0.04666841,0.9485294117647058
0.04666859,0.9558823529411765
0.046668768,0.9632352941176471
0.046669066,0.9705882352941176
0.046669304,0.9779411764705882
0.0466702,0.9852941176470589
0.046670914,0.9926470588235294
0.04667139,1.0
2.0,1.0
0.04667139,1.0


==> data/cdf_values/clad/class_11.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
0.0018373132,0.0
0.0018373132,0.015151515151515152
0.001838088,0.030303030303030304
0.042999864,0.045454545454545456
0.045764804,0.06060606060606061
0.04577887,0.07575757575757576
0.045785487,0.09090909090909091
0.04583341,0.10606060606060606
0.04583907,0.12121212121212122
0.04584205,0.13636363636363635
0.045856535,0.15151515151515152
0.045856714,0.16666666666666666
0.045865893,0.18181818181818182
0.04588616,0.19696969696969696
0.04589498,0.21212121212121213
0.045896053,0.22727272727272727
0.045906067,0.24242424242424243
0.045910418,0.25757575757575757
0.0459581,0.2727272727272727
0.045990884,0.2878787878787879
0.046023905,0.30303030303030304
0.046048105,0.3181818181818182
0.046084225,0.3333333333333333
0.04611653,0.3484848484848485
0.04614407,0.36363636363636365
0.046147466,0.3787878787878788
0.046150208,0.3939393939393939
0.046181977,0.4090909090909091
0.046199083,0.42424242424242425
0.0462296,0.4393939393939394
0.046248436,0.45454545454545453
0.046266317,0.4696969696969697
0.04628694,0.48484848484848486
0.046312213,0.5
0.046332717,0.5151515151515151
0.046353757,0.5303030303030303
0.046358705,0.5454545454545454
0.04638225,0.5606060606060606
0.046382308,0.5757575757575758
0.046407104,0.5909090909090909
0.04640889,0.6060606060606061
0.046413183,0.6212121212121212
0.046445966,0.6363636363636364
0.04648775,0.6515151515151515
0.046489716,0.6666666666666666
0.046492875,0.6818181818181818
0.046524048,0.696969696969697
0.046548724,0.7121212121212122
0.046553314,0.7272727272727273
0.046576023,0.7424242424242424
0.046598017,0.7575757575757576
0.04661548,0.7727272727272727
0.04662299,0.7878787878787878
0.04662454,0.803030303030303
0.046628833,0.8181818181818182
0.04663253,0.8333333333333334
0.046634674,0.8484848484848485
0.046635866,0.8636363636363636
0.04663837,0.8787878787878788
0.046645164,0.8939393939393939
0.046645403,0.9090909090909091
0.046646893,0.9242424242424242
0.046652913,0.9393939393939394
0.046656847,0.9545454545454546
0.046659052,0.9696969696969697
0.046666563,0.9848484848484849
0.046667397,1.0
2.0,1.0
0.046667397,1.0


==> data/cdf_values/clad/class_2.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
1.9142733,0.0
1.9142733,0.00010451505016722408
1.9146043,0.001149665551839465
1.9147565,0.0021948160535117055
1.9148232,0.0032399665551839465
1.9148498,0.004285117056856187
1.9149253,0.005330267558528428
1.9150329,0.006375418060200669
1.9150956,0.00742056856187291
1.9151018,0.00846571906354515
1.9151078,0.009510869565217392
1.9151139,0.010556020066889632
1.9151222,0.011601170568561872
1.915125,0.012646321070234114
1.9151378,0.013691471571906354
1.9151669,0.014736622073578596
1.9151947,0.015781772575250836
1.915195,0.016826923076923076
1.9151953,0.017872073578595316
1.9151957,0.01891722408026756
1.9151958,0.0199623745819398
1.9151962,0.02100752508361204
1.9151965,0.02205267558528428
1.9151969,0.02309782608695652
1.9151971,0.024142976588628764
1.9151976,0.025188127090301004
1.9151982,0.026233277591973244
1.9151987,0.027278428093645484
1.9151995,0.028323578595317724
1.9152005,0.029368729096989968
1.9152011,0.030413879598662208
1.9152024,0.03145903010033445
1.9152043,0.03250418060200669
1.9152052,0.03354933110367893
1.9152064,0.03459448160535117
1.9152073,0.03563963210702341
1.9152079,0.036684782608695655
1.915209,0.037729933110367896
1.9152098,0.038775083612040136
1.915211,0.039820234113712376
1.9152114,0.040865384615384616
1.915212,0.041910535117056856
1.9152126,0.042955685618729096
1.915213,0.044000836120401336
1.9152133,0.045045986622073576
1.9152138,0.046091137123745816
1.9152153,0.047136287625418063
1.9152162,0.048181438127090304
1.9152168,0.049226588628762544
1.9152174,0.050271739130434784
1.9152181,0.051316889632107024
1.9152186,0.052362040133779264
1.9152192,0.053407190635451504
1.9152199,0.054452341137123744
1.9152256,0.055497491638795984
1.9152265,0.056542642140468224
1.9152272,0.05758779264214047
1.9152273,0.05863294314381271
1.9152273,0.05967809364548495
1.9152274,0.06072324414715719
1.9152274,0.06176839464882943
1.9152275,0.06281354515050168
1.9152277,0.06385869565217392
1.9152277,0.06490384615384616
1.9152278,0.0659489966555184
1.9152279,0.06699414715719064
1.9152281,0.06803929765886288
1.9152282,0.06908444816053512
1.9152284,0.07012959866220736
1.9152286,0.0711747491638796
1.9152288,0.07221989966555184
1.9152288,0.07326505016722408
1.9152292,0.07431020066889632
1.9152293,0.07535535117056856
1.9152294,0.0764005016722408
1.9152297,0.07744565217391304
1.9152298,0.07849080267558528
1.91523,0.07953595317725752
1.9152303,0.08058110367892976
1.9152305,0.081626254180602
1.9152308,0.08267140468227424
1.9152309,0.0837165551839465
1.9152311,0.08476170568561874
1.9152312,0.08580685618729098
1.9152315,0.08685200668896322
1.9152315,0.08789715719063546
1.9152316,0.0889423076923077
1.9152317,0.08998745819397994
1.915232,0.09103260869565218
1.915232,0.09207775919732442
1.9152321,0.09312290969899666
1.9152321,0.0941680602006689
1.9152322,0.09521321070234114
1.9152323,0.09625836120401338
1.9152324,0.09730351170568562
1.9152325,0.09834866220735786
1.9152325,0.0993938127090301
1.9152327,0.10043896321070234
1.9152328,0.10148411371237458
1.9152328,0.10252926421404682
1.9152329,0.10357441471571906
1.9152329,0.10461956521739131
1.915233,0.10566471571906355
1.9152331,0.10670986622073579
1.9152331,0.10775501672240803
1.9152333,0.10880016722408027
1.9152342,0.10984531772575251
1.9152358,0.11089046822742475
1.9152368,0.11193561872909699
1.9152386,0.11298076923076923
1.9152409,0.11402591973244147
1.9152448,0.11507107023411371
1.9152477,0.11611622073578595
1.9152488,0.11716137123745819
1.915252,0.11820652173913043
1.9152571,0.11925167224080267
1.9152671,0.12029682274247491
1.9152765,0.12134197324414715
1.9152875,0.12238712374581939
1.915318,0.12343227424749163
1.9153318,0.12447742474916387
1.9153514,0.12552257525083613
1.9153564,0.12656772575250835
1.9153631,0.1276128762541806
1.9153742,0.12865802675585283
1.9153883,0.1297031772575251
1.9153941,0.1307483277591973
1.9153982,0.13179347826086957
1.9154022,0.1328386287625418
1.9154056,0.13388377926421405
1.9154093,0.13492892976588627
1.9154111,0.13597408026755853
1.9154135,0.13701923076923078
1.9154183,0.138064381270903
1.9154203,0.13910953177257526
1.9154224,0.1401546822742475
1.9154258,0.14119983277591974
1.9154283,0.14224498327759197
1.9154328,0.14329013377926422
1.9154418,0.14433528428093645
1.9154487,0.1453804347826087
1.915457,0.14642558528428093
1.9154598,0.14747073578595318
1.9154642,0.1485158862876254
1.9154688,0.14956103678929766
1.9154723,0.1506061872909699
1.9154766,0.15165133779264214
1.9154823,0.15269648829431437
1.9154866,0.15374163879598662
1.9154925,0.15478678929765885
1.9154987,0.1558319397993311
1.9155037,0.15687709030100336
1.9155082,0.15792224080267558
1.9155124,0.15896739130434784
1.9155203,0.16001254180602006
1.9155257,0.16105769230769232
1.91553,0.16210284280936454
1.9155344,0.1631479933110368
1.915539,0.16419314381270902
1.9155471,0.16523829431438128
1.9155551,0.1662834448160535
1.9155605,0.16732859531772576
1.9155633,0.16837374581939799
1.91557,0.16941889632107024
1.915576,0.17046404682274247
1.9155815,0.17150919732441472
1.9155862,0.17255434782608695
1.9155889,0.1735994983277592
1.9155931,0.17464464882943143
1.9155982,0.17568979933110368
1.9156024,0.1767349498327759
1.9156045,0.17778010033444816
1.9156086,0.17882525083612041
1.9156126,0.17987040133779264
1.9156164,0.1809155518394649
1.9156206,0.18196070234113712
1.9156227,0.18300585284280937
1.9156277,0.1840510033444816
1.9156334,0.18509615384615385
1.9156368,0.18614130434782608
1.9156406,0.18718645484949833
1.9156482,0.18823160535117056
1.9156561,0.18927675585284282
1.9156617,0.19032190635451504
1.9156685,0.1913670568561873
1.9156739,0.19241220735785952
1.915683,0.19345735785953178
1.9156878,0.194502508361204
1.9156929,0.19554765886287626
1.9156945,0.19659280936454848
1.9156969,0.19763795986622074
1.9156973,0.198683110367893
1.9156978,0.19972826086956522
1.9156985,0.20077341137123747
1.915699,0.2018185618729097
1.9156995,0.20286371237458195
1.9157,0.20390886287625418
1.9157014,0.20495401337792643
1.915702,0.20599916387959866
1.9157033,0.2070443143812709
1.915705,0.20808946488294314
1.9157059,0.2091346153846154
1.9157071,0.21017976588628762
1.9157087,0.21122491638795987
1.9157106,0.2122700668896321
1.9157121,0.21331521739130435
1.9157138,0.21436036789297658
1.9157149,0.21540551839464883
1.9157155,0.21645066889632106
1.9157175,0.2174958193979933
1.9157197,0.21854096989966554
1.9157209,0.2195861204013378
1.9157228,0.22063127090301005
1.9157255,0.22167642140468227
1.9157274,0.22272157190635453
1.9157281,0.22376672240802675
1.91573,0.224811872909699
1.9157326,0.22585702341137123
1.9157349,0.2269021739130435
1.9157358,0.2279473244147157
1.9157368,0.22899247491638797
1.9157373,0.2300376254180602
1.9157393,0.23108277591973245
1.915741,0.23212792642140467
1.9157431,0.23317307692307693
1.9157441,0.23421822742474915
1.9157457,0.2352633779264214
1.9157468,0.23630852842809363
1.9157479,0.2373536789297659
1.9157501,0.23839882943143811
1.9157517,0.23944397993311037
1.9157534,0.24048913043478262
1.9157547,0.24153428093645485
1.9157562,0.2425794314381271
1.9157572,0.24362458193979933
1.9157596,0.24466973244147158
1.9157617,0.2457148829431438
1.9157643,0.24676003344481606
1.9157705,0.2478051839464883
1.9157727,0.24885033444816054
1.9157748,0.24989548494983277
1.9157776,0.250940635451505
1.9157791,0.2519857859531773
1.915781,0.2530309364548495
1.9157821,0.25407608695652173
1.9157834,0.255121237458194
1.9157858,0.25616638795986624
1.9157877,0.25721153846153844
1.9157885,0.2582566889632107
1.9157898,0.25930183946488294
1.9157922,0.2603469899665552
1.9157944,0.26139214046822745
1.9157953,0.26243729096989965
1.915797,0.2634824414715719
1.9157984,0.26452759197324416
1.915801,0.2655727424749164
1.9158026,0.2666178929765886
1.9158039,0.26766304347826086
1.9158056,0.2687081939799331
1.9158068,0.2697533444816054
1.9158089,0.27079849498327757
1.9158111,0.2718436454849498
1.9158123,0.2728887959866221
1.9158139,0.27393394648829433
1.9158154,0.27497909698996653
1.9158164,0.2760242474916388
1.915818,0.27706939799331104
1.9158199,0.2781145484949833
1.9158211,0.2791596989966555
1.9158221,0.28020484949832775
1.9158251,0.28125
1.9158266,0.28229515050167225
1.9158276,0.2833403010033445
1.9158297,0.2843854515050167
1.915832,0.28543060200668896
1.9158342,0.2864757525083612
1.9158354,0.28752090301003347
1.9158369,0.28856605351170567
1.915839,0.2896112040133779
1.9158406,0.2906563545150502
1.915843,0.29170150501672243
1.9158447,0.2927466555183946
1.9158458,0.2937918060200669
1.9158474,0.29483695652173914
1.9158481,0.2958821070234114
1.915851,0.2969272575250836
1.9158533,0.29797240802675584
1.9158547,0.2990175585284281
1.9158573,0.30006270903010035
1.9158592,0.30110785953177255
1.9158608,0.3021530100334448
1.915863,0.30319816053511706
1.9158642,0.3042433110367893
1.9158657,0.30528846153846156
1.9158671,0.30633361204013376
1.9158678,0.307378762541806
1.915869,0.30842391304347827
1.91587,0.3094690635451505
1.9158709,0.3105142140468227
1.9158723,0.311559364548495
1.9158739,0.31260451505016723
1.9158754,0.3136496655518395
1.915878,0.3146948160535117
1.9158791,0.31573996655518394
1.9158804,0.3167851170568562
1.9158821,0.31783026755852845
1.9158845,0.31887541806020064
1.9158859,0.3199205685618729
1.9158876,0.32096571906354515
1.9158884,0.3220108695652174
1.9158897,0.32305602006688966
1.9158906,0.32410117056856186
1.9158928,0.3251463210702341
1.9158943,0.32619147157190637
1.9158952,0.3272366220735786
1.9158963,0.3282817725752508
1.9158974,0.3293269230769231
1.915899,0.3303720735785953
1.9159006,0.3314172240802676
1.915902,0.3324623745819398
1.9159043,0.33350752508361203
1.9159064,0.3345526755852843
1.9159086,0.33559782608695654
1.9159096,0.33664297658862874
1.9159112,0.337688127090301
1.9159145,0.33873327759197325
1.9159164,0.3397784280936455
1.9159184,0.3408235785953177
1.9159195,0.34186872909698995
1.9159219,0.3429138795986622
1.9159238,0.34395903010033446
1.9159254,0.3450041806020067
1.9159269,0.3460493311036789
1.9159288,0.34709448160535117
1.9159299,0.3481396321070234
1.9159312,0.3491847826086957
1.9159348,0.3502299331103679
1.9159391,0.35127508361204013
1.9159415,0.3523202341137124
1.915943,0.35336538461538464
1.9159446,0.35441053511705684
1.9159492,0.3554556856187291
1.9159532,0.35650083612040134
1.9159551,0.3575459866220736
1.9159559,0.3585911371237458
1.9159576,0.35963628762541805
1.915961,0.3606814381270903
1.9159632,0.36172658862876256
1.9159662,0.36277173913043476
1.9159693,0.363816889632107
1.9159721,0.36486204013377926
1.9159746,0.3659071906354515
1.9159766,0.36695234113712377
1.915978,0.36799749163879597
1.9159809,0.3690426421404682
1.9159842,0.3700877926421405
1.9159863,0.37113294314381273
1.9159878,0.37217809364548493
1.9159911,0.3732232441471572
1.9159937,0.37426839464882944
1.9159993,0.3753135451505017
1.9160026,0.3763586956521739
1.9160061,0.37740384615384615
1.916009,0.3784489966555184
1.9160101,0.37949414715719065
1.9160134,0.38053929765886285
1.9160151,0.3815844481605351
1.9160166,0.38262959866220736
1.9160184,0.3836747491638796
1.9160202,0.3847198996655518
1.9160218,0.38576505016722407
1.9160225,0.3868102006688963
1.9160233,0.3878553511705686
1.916024,0.38890050167224083
1.9160249,0.389945652173913
1.9160253,0.3909908026755853
1.9160259,0.39203595317725753
1.9160264,0.3930811036789298
1.9160268,0.394126254180602
1.9160273,0.39517140468227424
1.9160278,0.3962165551839465
1.9160285,0.39726170568561875
1.916029,0.39830685618729095
1.9160297,0.3993520066889632
1.9160302,0.40039715719063546
1.9160304,0.4014423076923077
1.9160306,0.4024874581939799
1.9160314,0.40353260869565216
1.9160318,0.4045777591973244
1.9160323,0.40562290969899667
1.9160333,0.4066680602006689
1.9160342,0.4077132107023411
1.9160346,0.4087583612040134
1.916035,0.40980351170568563
1.9160357,0.4108486622073579
1.9160361,0.4118938127090301
1.9160368,0.41293896321070234
1.9160376,0.4139841137123746
1.9160407,0.41502926421404684
1.9160508,0.41607441471571904
1.9160552,0.4171195652173913
1.9160658,0.41816471571906355
1.9160708,0.4192098662207358
1.9160736,0.420255016722408
1.9160787,0.42130016722408026
1.9160821,0.4223453177257525
1.9160845,0.42339046822742477
1.9160876,0.42443561872909696
1.9160933,0.4254807692307692
1.9161047,0.42652591973244147
1.916111,0.4275710702341137
1.9161195,0.428616220735786
1.9161301,0.4296613712374582
1.9161401,0.43070652173913043
1.9161485,0.4317516722408027
1.9161525,0.43279682274247494
1.9161632,0.43384197324414714
1.9161665,0.4348871237458194
1.9161713,0.43593227424749165
1.9161767,0.4369774247491639
1.9161836,0.4380225752508361
1.9161882,0.43906772575250835
1.916193,0.4401128762541806
1.9161956,0.44115802675585286
1.9161981,0.44220317725752506
1.9162012,0.4432483277591973
1.9162071,0.44429347826086957
1.9162109,0.4453386287625418
1.9162138,0.446383779264214
1.9162188,0.4474289297658863
1.9162211,0.44847408026755853
1.9162248,0.4495192307692308
1.9162288,0.45056438127090304
1.9162325,0.45160953177257523
1.9162362,0.4526546822742475
1.9162426,0.45369983277591974
1.9162455,0.454744983277592
1.9162543,0.4557901337792642
1.9162631,0.45683528428093645
1.9162694,0.4578804347826087
1.9162742,0.45892558528428096
1.9162781,0.45997073578595316
1.9162842,0.4610158862876254
1.9162905,0.46206103678929766
1.9163,0.4631061872909699
1.9163105,0.4641513377926421
1.9163196,0.46519648829431437
1.9163306,0.4662416387959866
1.9163432,0.4672867892976589
1.9163567,0.4683319397993311
1.916362,0.46937709030100333
1.9163767,0.4704222408026756
1.9163877,0.47146739130434784
1.916395,0.4725125418060201
1.9164073,0.4735576923076923
1.9164145,0.47460284280936454
1.91642,0.4756479933110368
1.9164249,0.47669314381270905
1.91643,0.47773829431438125
1.9164333,0.4787834448160535
1.9164383,0.47982859531772576
1.9164433,0.480873745819398
1.9164462,0.4819188963210702
1.9164503,0.48296404682274247
1.9164553,0.4840091973244147
1.9164616,0.485054347826087
1.9164658,0.48609949832775917
1.9164712,0.4871446488294314
1.9164757,0.4881897993311037
1.9164786,0.48923494983277593
1.9164841,0.4902801003344482
1.9164879,0.4913252508361204
1.9164968,0.49237040133779264
1.9164997,0.4934155518394649
1.9165033,0.49446070234113715
1.9165078,0.49550585284280935
1.9165124,0.4965510033444816
1.9165175,0.49759615384615385
1.9165215,0.4986413043478261
1.9165256,0.4996864548494983
1.9165311,0.5007316053511706
1.9165357,0.5017767558528428
1.916539,0.5028219063545151
1.916544,0.5038670568561873
1.9165527,0.5049122073578596
1.9165576,0.5059573578595318
1.9165709,0.507002508361204
1.9165795,0.5080476588628763
1.9165905,0.5090928093645485
1.9165963,0.5101379598662207
1.9166003,0.511183110367893
1.9166049,0.5122282608695652
1.9166076,0.5132734113712375
1.9166092,0.5143185618729097
1.9166118,0.5153637123745819
1.9166138,0.5164088628762542
1.9166166,0.5174540133779264
1.91662,0.5184991638795987
1.9166325,0.5195443143812709
1.916639,0.5205894648829431
1.9166514,0.5216346153846154
1.9166627,0.5226797658862876
1.9166842,0.5237249163879598
1.9166958,0.5247700668896321
1.9167054,0.5258152173913043
1.9167215,0.5268603678929766
1.9167291,0.5279055183946488
1.9167329,0.528950668896321
1.9167359,0.5299958193979933
1.91674,0.5310409698996655
1.9167429,0.5320861204013378
1.9167473,0.53313127090301
1.9167522,0.5341764214046822
1.9167566,0.5352215719063546
1.9167588,0.5362667224080268
1.9167662,0.537311872909699
1.9167707,0.5383570234113713
1.9167731,0.5394021739130435
1.9167761,0.5404473244147158
1.9167802,0.541492474916388
1.9167843,0.5425376254180602
1.9167876,0.5435827759197325
1.9167944,0.5446279264214047
1.9167986,0.5456730769230769
1.9168036,0.5467182274247492
1.9168088,0.5477633779264214
1.9168187,0.5488085284280937
1.91683,0.5498536789297659
1.9168339,0.5508988294314381
1.9168355,0.5519439799331104
1.9168408,0.5529891304347826
1.9168457,0.5540342809364549
1.9168482,0.5550794314381271
1.9168514,0.5561245819397993
1.9168541,0.5571697324414716
1.9168601,0.5582148829431438
1.9168644,0.559260033444816
1.9168717,0.5603051839464883
1.9168745,0.5613503344481605
1.9168767,0.5623954849498328
1.9168799,0.563440635451505
1.9168835,0.5644857859531772
1.9168875,0.5655309364548495
1.9168899,0.5665760869565217
1.9168925,0.5676212374581939
1.9168959,0.5686663879598662
1.9168984,0.5697115384615384
1.9169005,0.5707566889632107
1.916904,0.5718018394648829
1.9169077,0.5728469899665551
1.9169102,0.5738921404682275
1.916913,0.5749372909698997
1.9169173,0.575982441471572
1.9169188,0.5770275919732442
1.9169204,0.5780727424749164
1.9169238,0.5791178929765887
1.9169275,0.5801630434782609
1.9169286,0.5812081939799331
1.9169312,0.5822533444816054
1.9169345,0.5832984949832776
1.9169381,0.5843436454849499
1.9169422,0.5853887959866221
1.9169455,0.5864339464882943
1.9169487,0.5874790969899666
1.9169521,0.5885242474916388
1.9169537,0.589569397993311
1.9169564,0.5906145484949833
1.9169583,0.5916596989966555
1.9169602,0.5927048494983278
1.9169623,0.59375
1.916964,0.5947951505016722
1.9169683,0.5958403010033445
1.9169722,0.5968854515050167
1.9169765,0.597930602006689
1.9169838,0.5989757525083612
1.9169908,0.6000209030100334
1.916995,0.6010660535117057
1.916999,0.6021112040133779
1.9170026,0.6031563545150501
1.9170134,0.6042015050167224
1.9170194,0.6052466555183946
1.9170231,0.6062918060200669
1.9170288,0.6073369565217391
1.9170331,0.6083821070234113
1.9170355,0.6094272575250836
1.9170392,0.6104724080267558
1.9170418,0.611517558528428
1.9170451,0.6125627090301003
1.9170502,0.6136078595317725
1.917053,0.6146530100334449
1.9170556,0.6156981605351171
1.9170574,0.6167433110367893
1.917062,0.6177884615384616
1.9170661,0.6188336120401338
1.9170702,0.6198787625418061
1.9170744,0.6209239130434783
1.9170791,0.6219690635451505
1.9170827,0.6230142140468228
1.9170883,0.624059364548495
1.9170916,0.6251045150501672
1.9170947,0.6261496655518395
1.9170983,0.6271948160535117
1.9171009,0.628239966555184
1.9171057,0.6292851170568562
1.9171098,0.6303302675585284
1.9171152,0.6313754180602007
1.9171183,0.6324205685618729
1.9171218,0.6334657190635451
1.9171267,0.6345108695652174
1.9171305,0.6355560200668896
1.9171345,0.6366011705685619
1.9171388,0.6376463210702341
1.9171419,0.6386914715719063
1.9171451,0.6397366220735786
1.9171512,0.6407817725752508
1.9171543,0.6418269230769231
1.9171565,0.6428720735785953
1.9171591,0.6439172240802675
1.9171634,0.6449623745819398
1.9171661,0.646007525083612
1.9171697,0.6470526755852842
1.917175,0.6480978260869565
1.9171789,0.6491429765886287
1.9171815,0.650188127090301
1.9171863,0.6512332775919732
1.917191,0.6522784280936454
1.9171939,0.6533235785953178
1.9171968,0.65436872909699
1.9172008,0.6554138795986622
1.9172046,0.6564590301003345
1.9172115,0.6575041806020067
1.9172145,0.658549331103679
1.9172189,0.6595944816053512
1.9172213,0.6606396321070234
1.9172246,0.6616847826086957
1.9172287,0.6627299331103679
1.917233,0.6637750836120402
1.9172373,0.6648202341137124
1.9172406,0.6658653846153846
1.9172438,0.6669105351170569
1.9172475,0.6679556856187291
1.9172521,0.6690008361204013
1.9172566,0.6700459866220736
1.9172599,0.6710911371237458
1.9172636,0.6721362876254181
1.9172683,0.6731814381270903
1.9172704,0.6742265886287625
1.9172741,0.6752717391304348
1.9172771,0.676316889632107
1.9172807,0.6773620401337793
1.9172829,0.6784071906354515
1.9172868,0.6794523411371237
1.9172899,0.680497491638796
1.9172919,0.6815426421404682
1.9172943,0.6825877926421404
1.9172968,0.6836329431438127
1.9173,0.6846780936454849
1.9173033,0.6857232441471572
1.9173056,0.6867683946488294
1.9173086,0.6878135451505016
1.9173105,0.688858695652174
1.9173124,0.6899038461538461
1.9173146,0.6909489966555183
1.9173173,0.6919941471571907
1.9173201,0.6930392976588629
1.9173234,0.6940844481605352
1.9173273,0.6951295986622074
1.9173298,0.6961747491638796
1.9173324,0.6972198996655519
1.9173363,0.6982650501672241
1.9173416,0.6993102006688964
1.9173458,0.7003553511705686
1.9173503,0.7014005016722408
1.9173552,0.7024456521739131
1.9173576,0.7034908026755853
1.9173646,0.7045359531772575
1.9173741,0.7055811036789298
1.917383,0.706626254180602
1.9173884,0.7076714046822743
1.9173954,0.7087165551839465
1.9174047,0.7097617056856187
1.9174125,0.710806856187291
1.9174173,0.7118520066889632
1.9174273,0.7128971571906354
1.9174366,0.7139423076923077
1.9174417,0.7149874581939799
1.9174463,0.7160326086956522
1.9174528,0.7170777591973244
1.9174577,0.7181229096989966
1.9174689,0.7191680602006689
1.9174691,0.7202132107023411
1.9174695,0.7212583612040134
1.9174703,0.7223035117056856
1.9174709,0.7233486622073578
1.9174727,0.7243938127090301
1.9174745,0.7254389632107023
1.9174763,0.7264841137123745
1.917477,0.7275292642140468
1.9174782,0.728574414715719
1.9174813,0.7296195652173914
1.9174857,0.7306647157190636
1.917489,0.7317098662207357
1.917491,0.7327550167224081
1.9174931,0.7338001672240803
1.9174972,0.7348453177257525
1.9174997,0.7358904682274248
1.917503,0.736935618729097
1.9175055,0.7379807692307693
1.9175116,0.7390259197324415
1.9175191,0.7400710702341137
1.9175241,0.741116220735786
1.9175301,0.7421613712374582
1.9175339,0.7432065217391305
1.9175372,0.7442516722408027
1.9175416,0.7452968227424749
1.917546,0.7463419732441472
1.9175518,0.7473871237458194
1.9175525,0.7484322742474916
1.9175527,0.7494774247491639
1.917553,0.7505225752508361
1.9175532,0.7515677257525084
1.9175533,0.7526128762541806
1.9175534,0.7536580267558528
1.9175535,0.7547031772575251
1.9175537,0.7557483277591973
1.9175539,0.7567934782608695
1.9175543,0.7578386287625418
1.9175549,0.758883779264214
1.9175553,0.7599289297658863
1.9175559,0.7609740802675585
1.9175565,0.7620192307692307
1.9175572,0.763064381270903
1.9175596,0.7641095317725752
1.917561,0.7651546822742475
1.9175646,0.7661998327759197
1.9175664,0.7672449832775919
1.9175693,0.7682901337792643
1.9175706,0.7693352842809364
1.9175718,0.7703804347826086
1.9175735,0.771425585284281
1.9175756,0.7724707357859532
1.9175776,0.7735158862876255
1.9175787,0.7745610367892977
1.9175806,0.7756061872909699
1.9175818,0.7766513377926422
1.9175825,0.7776964882943144
1.9175844,0.7787416387959866
1.9175884,0.7797867892976589
1.9175913,0.7808319397993311
1.9175947,0.7818770903010034
1.9175961,0.7829222408026756
1.9175985,0.7839673913043478
1.9175996,0.7850125418060201
1.9175999,0.7860576923076923
1.9176,0.7871028428093646
1.9176009,0.7881479933110368
1.9176029,0.789193143812709
1.9176043,0.7902382943143813
1.9176096,0.7912834448160535
1.917614,0.7923285953177257
1.9176217,0.793373745819398
1.9176266,0.7944188963210702
1.9176307,0.7954640468227425
1.9176346,0.7965091973244147
1.9176402,0.7975543478260869
1.9176445,0.7985994983277592
1.9176491,0.7996446488294314
1.9176532,0.8006897993311036
1.917662,0.8017349498327759
1.9176707,0.8027801003344481
1.9176767,0.8038252508361204
1.9176831,0.8048704013377926
1.91769,0.8059155518394648
1.9176998,0.8069607023411371
1.9177041,0.8080058528428093
1.9177116,0.8090510033444817
1.9177172,0.8100961538461539
1.9177251,0.811141304347826
1.9177319,0.8121864548494984
1.9177423,0.8132316053511706
1.9177538,0.8142767558528428
1.9177632,0.8153219063545151
1.9177773,0.8163670568561873
1.9177852,0.8174122073578596
1.9177985,0.8184573578595318
1.9178112,0.819502508361204
1.91782,0.8205476588628763
1.9178295,0.8215928093645485
1.9178319,0.8226379598662207
1.9178417,0.823683110367893
1.9178512,0.8247282608695652
1.9178613,0.8257734113712375
1.9178703,0.8268185618729097
1.9178739,0.8278637123745819
1.9178787,0.8289088628762542
1.9178872,0.8299540133779264
1.9178923,0.8309991638795987
1.9179014,0.8320443143812709
1.9179052,0.8330894648829431
1.9179103,0.8341346153846154
1.9179196,0.8351797658862876
1.9179301,0.8362249163879598
1.9179376,0.8372700668896321
1.9179438,0.8383152173913043
1.9179547,0.8393603678929766
1.9179728,0.8404055183946488
1.9179802,0.841450668896321
1.9179866,0.8424958193979933
1.9179959,0.8435409698996655
1.9180037,0.8445861204013378
1.9180104,0.84563127090301
1.9180242,0.8466764214046822
1.918032,0.8477215719063546
1.9180372,0.8487667224080268
1.9180429,0.849811872909699
1.9180546,0.8508570234113713
1.9180644,0.8519021739130435
1.9180723,0.8529473244147158
1.9180806,0.853992474916388
1.9180932,0.8550376254180602
1.9180977,0.8560827759197325
1.9181042,0.8571279264214047
1.9181082,0.8581730769230769
1.9181168,0.8592182274247492
1.9181246,0.8602633779264214
1.9181274,0.8613085284280937
1.9181368,0.8623536789297659
1.9181509,0.8633988294314381
1.9181547,0.8644439799331104
1.9181693,0.8654891304347826
1.9181839,0.8665342809364549
1.9181973,0.8675794314381271
1.91821,0.8686245819397993
1.918228,0.8696697324414716
1.9182363,0.8707148829431438
1.9182451,0.871760033444816
1.9182531,0.8728051839464883
1.9182606,0.8738503344481605
1.9182686,0.8748954849498328
1.918272,0.875940635451505
1.9182787,0.8769857859531772
1.9182914,0.8780309364548495
1.9182975,0.8790760869565217
1.918303,0.8801212374581939
1.918309,0.8811663879598662
1.9183178,0.8822115384615384
1.9183247,0.8832566889632107
1.9183309,0.8843018394648829
1.9183378,0.8853469899665551
1.9183443,0.8863921404682275
1.9183525,0.8874372909698997
1.918357,0.888482441471572
1.9183619,0.8895275919732442
1.918367,0.8905727424749164
1.9183712,0.8916178929765887
1.9183738,0.8926630434782609
1.9183776,0.8937081939799331
1.918379,0.8947533444816054
1.9183834,0.8957984949832776
1.9183886,0.8968436454849499
1.9183917,0.8978887959866221
1.9183943,0.8989339464882943
1.9183965,0.8999790969899666
1.9183995,0.9010242474916388
1.9184015,0.902069397993311
1.9184043,0.9031145484949833
1.9184055,0.9041596989966555
1.9184096,0.9052048494983278
1.9184148,0.90625
1.9184191,0.9072951505016722
1.9184251,0.9083403010033445
1.9184406,0.9093854515050167
1.9184514,0.910430602006689
1.9184694,0.9114757525083612
1.918482,0.9125209030100334
1.9184984,0.9135660535117057
1.9185059,0.9146112040133779
1.9185188,0.9156563545150501
1.9185381,0.9167015050167224
1.9185508,0.9177466555183946
1.9185735,0.9187918060200669
1.9186128,0.9198369565217391
1.9186659,0.9208821070234113
1.9187379,0.9219272575250836
1.9187852,0.9229724080267558
1.9188321,0.924017558528428
1.9188648,0.9250627090301003
1.9189321,0.9261078595317725
1.9189559,0.9271530100334449
1.9189866,0.9281981605351171
1.9190459,0.9292433110367893
1.9190688,0.9302884615384616
1.919104,0.9313336120401338
1.9191434,0.9323787625418061
1.919193,0.9334239130434783
1.9192586,0.9344690635451505
1.9192905,0.9355142140468228
1.919346,0.936559364548495
1.919364,0.9376045150501672
1.9194069,0.9386496655518395
1.9194717,0.9396948160535117
1.9195049,0.940739966555184
1.9195279,0.9417851170568562
1.9195521,0.9428302675585284
1.9195821,0.9438754180602007
1.9196193,0.9449205685618729
1.9196408,0.9459657190635451
1.9196775,0.9470108695652174
1.9196987,0.9480560200668896
1.919718,0.9491011705685619
1.9197319,0.9501463210702341
1.9197488,0.9511914715719063
1.9197693,0.9522366220735786
1.9198129,0.9532817725752508
1.9198312,0.9543269230769231
1.9198426,0.9553720735785953
1.919873,0.9564172240802675
1.9199067,0.9574623745819398
1.9199334,0.958507525083612
1.9199524,0.9595526755852842
1.9199637,0.9605978260869565
1.9199779,0.9616429765886287
1.9199905,0.962688127090301
1.9200033,0.9637332775919732
1.9200177,0.9647784280936454
1.9200273,0.9658235785953178
1.9200374,0.96686872909699
1.9200504,0.9679138795986622
1.9200644,0.9689590301003345
1.9200716,0.9700041806020067
1.92009,0.971049331103679
1.920111,0.9720944816053512
1.9201225,0.9731396321070234
1.9201351,0.9741847826086957
1.9201539,0.9752299331103679
1.9201708,0.9762750836120402
1.9202008,0.9773202341137124
1.9202328,0.9783653846153846
1.9202478,0.9794105351170569
1.920275,0.9804556856187291
1.9203148,0.9815008361204013
1.9203476,0.9825459866220736
1.9204066,0.9835911371237458
1.9204497,0.9846362876254181
1.9204838,0.9856814381270903
1.9205709,0.9867265886287625
1.9206165,0.9877717391304348
1.9206516,0.988816889632107
1.9206684,0.9898620401337793
1.920706,0.9909071906354515
1.9207625,0.9919523411371237
1.9208224,0.992997491638796
1.920879,0.9940426421404682
1.9209989,0.9950877926421404
1.9210522,0.9961329431438127
1.9211624,0.9971780936454849
1.9212407,0.9982232441471572
1.921381,1.0
2.0,1.0
1.921381,0.9992683946488294


==> data/cdf_values/clad/class_3.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
1.9107946,0.0
1.9107946,0.0014792899408284023
1.9109408,0.0029585798816568047
1.9109466,0.004437869822485207
1.9109669,0.005917159763313609
1.9109757,0.0073964497041420114
1.9109766,0.008875739644970414
1.9109807,0.010355029585798817
1.9109876,0.011834319526627219
1.9109893,0.013313609467455622
1.9109945,0.014792899408284023
1.9109973,0.016272189349112426
1.9110006,0.01775147928994083
1.9110126,0.019230769230769232
1.9110186,0.020710059171597635
1.9110193,0.022189349112426034
1.9110215,0.023668639053254437
1.9110265,0.02514792899408284
1.9110274,0.026627218934911243
1.9110329,0.028106508875739646
1.9110512,0.029585798816568046
1.9110527,0.03106508875739645
1.9110571,0.03254437869822485
1.9110612,0.034023668639053255
1.9110696,0.03550295857988166
1.9110715,0.03698224852071006
1.9110744,0.038461538461538464
1.9110805,0.03994082840236687
1.9110817,0.04142011834319527
1.9110875,0.042899408284023666
1.9110882,0.04437869822485207
1.9110893,0.04585798816568047
1.9110941,0.047337278106508875
1.9110941,0.04881656804733728
1.9110957,0.05029585798816568
1.9111009,0.051775147928994084
1.9111068,0.05325443786982249
1.9111234,0.05473372781065089
1.911125,0.05621301775147929
1.91113,0.057692307692307696
1.9111333,0.05917159763313609
1.9111362,0.060650887573964495
1.9111434,0.0621301775147929
1.9111483,0.06360946745562131
1.9111567,0.0650887573964497
1.9111588,0.06656804733727811
1.911166,0.06804733727810651
1.9111867,0.0695266272189349
1.9112008,0.07100591715976332
1.9112082,0.07248520710059171
1.9112098,0.07396449704142012
1.9112246,0.07544378698224852
1.9112247,0.07692307692307693
1.9112327,0.07840236686390532
1.9112341,0.07988165680473373
1.9112396,0.08136094674556213
1.9112417,0.08284023668639054
1.9112426,0.08431952662721894
1.9112501,0.08579881656804733
1.9112669,0.08727810650887574
1.9112678,0.08875739644970414
1.9112791,0.09023668639053255
1.9112821,0.09171597633136094
1.9112856,0.09319526627218935
1.9112862,0.09467455621301775
1.9112886,0.09615384615384616
1.9112899,0.09763313609467456
1.9112905,0.09911242603550297
1.9112918,0.10059171597633136
1.9112941,0.10207100591715976
1.9112964,0.10355029585798817
1.9112974,0.10502958579881656
1.9112998,0.10650887573964497
1.9113015,0.10798816568047337
1.9113052,0.10946745562130178
1.9113078,0.11094674556213018
1.9113168,0.11242603550295859
1.911317,0.11390532544378698
1.9113178,0.11538461538461539
1.9113195,0.11686390532544379
1.9113207,0.11834319526627218
1.9113209,0.11982248520710059
1.9113257,0.12130177514792899
1.9113307,0.1227810650887574
1.9113342,0.1242603550295858
1.9113369,0.1257396449704142
1.9113388,0.12721893491124261
1.9113431,0.128698224852071
1.911344,0.1301775147928994
1.9113448,0.13165680473372782
1.9113517,0.13313609467455623
1.911355,0.1346153846153846
1.9113574,0.13609467455621302
1.9113574,0.13757396449704143
1.9113579,0.1390532544378698
1.9113611,0.14053254437869822
1.911365,0.14201183431952663
1.9113688,0.14349112426035504
1.9113717,0.14497041420118342
1.9113815,0.14644970414201183
1.9113828,0.14792899408284024
1.9113846,0.14940828402366865
1.9113908,0.15088757396449703
1.9114097,0.15236686390532544
1.911412,0.15384615384615385
1.9114141,0.15532544378698224
1.9114329,0.15680473372781065
1.9114339,0.15828402366863906
1.9114418,0.15976331360946747
1.911447,0.16124260355029585
1.911448,0.16272189349112426
1.9114573,0.16420118343195267
1.9114677,0.16568047337278108
1.9114717,0.16715976331360946
1.9114735,0.16863905325443787
1.9114802,0.17011834319526628
1.9114823,0.17159763313609466
1.9114866,0.17307692307692307
1.9114972,0.17455621301775148
1.9114994,0.1760355029585799
1.9115067,0.17751479289940827
1.9115102,0.17899408284023668
1.9115232,0.1804733727810651
1.9115267,0.1819526627218935
1.9115279,0.1834319526627219
1.911531,0.1849112426035503
1.9115387,0.1863905325443787
1.9115393,0.1878698224852071
1.9115399,0.1893491124260355
1.9115483,0.1908284023668639
1.911555,0.19230769230769232
1.9115602,0.1937869822485207
1.9115647,0.1952662721893491
1.911568,0.19674556213017752
1.9115686,0.19822485207100593
1.9115753,0.1997041420118343
1.9115841,0.20118343195266272
1.9115865,0.20266272189349113
1.9115868,0.20414201183431951
1.9115878,0.20562130177514792
1.9115922,0.20710059171597633
1.9115946,0.20857988165680474
1.9115963,0.21005917159763313
1.9115971,0.21153846153846154
1.9116004,0.21301775147928995
1.9116037,0.21449704142011836
1.9116039,0.21597633136094674
1.9116111,0.21745562130177515
1.9116137,0.21893491124260356
1.9116185,0.22041420118343194
1.9116198,0.22189349112426035
1.9116217,0.22337278106508876
1.9116229,0.22485207100591717
1.9116262,0.22633136094674555
1.9116286,0.22781065088757396
1.9116297,0.22928994082840237
1.9116408,0.23076923076923078
1.9116458,0.23224852071005916
1.9116563,0.23372781065088757
1.9116579,0.23520710059171598
1.911663,0.23668639053254437
1.9116659,0.23816568047337278
1.9116703,0.23964497041420119
1.9116715,0.2411242603550296
1.9116728,0.24260355029585798
1.9116728,0.2440828402366864
1.9116737,0.2455621301775148
1.9116789,0.2470414201183432
1.9116871,0.2485207100591716
1.91169,0.25
1.9116939,0.2514792899408284
1.9116989,0.2529585798816568
1.9117123,0.25443786982248523
1.9117148,0.2559171597633136
1.9117186,0.257396449704142
1.9117229,0.2588757396449704
1.9117241,0.2603550295857988
1.9117249,0.2618343195266272
1.9117311,0.26331360946745563
1.9117503,0.26479289940828404
1.9117532,0.26627218934911245
1.9117554,0.2677514792899408
1.911773,0.2692307692307692
1.9117749,0.27071005917159763
1.9117765,0.27218934911242604
1.9117843,0.27366863905325445
1.9117856,0.27514792899408286
1.9117881,0.27662721893491127
1.9118087,0.2781065088757396
1.9118302,0.27958579881656803
1.911834,0.28106508875739644
1.9118423,0.28254437869822485
1.9118646,0.28402366863905326
1.9118726,0.28550295857988167
1.9118769,0.2869822485207101
1.9118855,0.28846153846153844
1.9118898,0.28994082840236685
1.9119025,0.29142011834319526
1.911912,0.29289940828402367
1.9119134,0.2943786982248521
1.911917,0.2958579881656805
1.9119179,0.2973372781065089
1.911921,0.2988165680473373
1.9119304,0.30029585798816566
1.9119308,0.30177514792899407
1.9119385,0.3032544378698225
1.911942,0.3047337278106509
1.911942,0.3062130177514793
1.9119482,0.3076923076923077
1.9119483,0.3091715976331361
1.9119551,0.3106508875739645
1.9119589,0.3121301775147929
1.9119698,0.3136094674556213
1.9119899,0.3150887573964497
1.9119939,0.3165680473372781
1.912008,0.3180473372781065
1.9120116,0.31952662721893493
1.9120151,0.3210059171597633
1.9120185,0.3224852071005917
1.9120189,0.3239644970414201
1.9120297,0.3254437869822485
1.9120353,0.3269230769230769
1.912036,0.32840236686390534
1.9120384,0.32988165680473375
1.912061,0.33136094674556216
1.9120615,0.3328402366863905
1.9120659,0.3343195266272189
1.9120715,0.33579881656804733
1.9120737,0.33727810650887574
1.912076,0.33875739644970415
1.9120787,0.34023668639053256
1.9121039,0.34171597633136097
1.9121096,0.3431952662721893
1.912111,0.34467455621301774
1.9121232,0.34615384615384615
1.9121487,0.34763313609467456
1.9121518,0.34911242603550297
1.9121724,0.3505917159763314
1.9121772,0.3520710059171598
1.9121774,0.35355029585798814
1.9121817,0.35502958579881655
1.91219,0.35650887573964496
1.9121997,0.35798816568047337
1.9122076,0.3594674556213018
1.912212,0.3609467455621302
1.912216,0.3624260355029586
1.9122219,0.363905325443787
1.9122257,0.36538461538461536
1.9122299,0.3668639053254438
1.9122353,0.3683431952662722
1.9122455,0.3698224852071006
1.912248,0.371301775147929
1.9122496,0.3727810650887574
1.9122591,0.3742603550295858
1.9122629,0.3757396449704142
1.9122646,0.3772189349112426
1.9122729,0.378698224852071
1.9122746,0.3801775147928994
1.9122747,0.3816568047337278
1.9122752,0.3831360946745562
1.9122807,0.38461538461538464
1.9122854,0.386094674556213
1.912291,0.3875739644970414
1.9122963,0.3890532544378698
1.9122984,0.3905325443786982
1.9123027,0.39201183431952663
1.9123063,0.39349112426035504
1.9123063,0.39497041420118345
1.9123065,0.39644970414201186
1.9123067,0.3979289940828402
1.912307,0.3994082840236686
1.9123102,0.40088757396449703
1.9123118,0.40236686390532544
1.912315,0.40384615384615385
1.9123228,0.40532544378698226
1.9123292,0.4068047337278107
1.9123342,0.40828402366863903
1.9123346,0.40976331360946744
1.9123387,0.41124260355029585
1.9123406,0.41272189349112426
1.9123466,0.41420118343195267
1.912348,0.4156804733727811
1.912357,0.4171597633136095
1.9123952,0.41863905325443784
1.9124205,0.42011834319526625
1.912422,0.42159763313609466
1.9124272,0.4230769230769231
1.9124422,0.4245562130177515
1.9126296,0.4260355029585799
1.9126532,0.4275147928994083
1.9126642,0.4289940828402367
1.9126904,0.43047337278106507
1.9127227,0.4319526627218935
1.9127762,0.4334319526627219
1.9128263,0.4349112426035503
1.9128401,0.4363905325443787
1.9128646,0.4378698224852071
1.912877,0.4393491124260355
1.912878,0.4408284023668639
1.9129145,0.4423076923076923
1.9129231,0.4437869822485207
1.9129279,0.4452662721893491
1.9129522,0.4467455621301775
1.9129529,0.44822485207100593
1.9129536,0.44970414201183434
1.9129549,0.4511834319526627
1.9129704,0.4526627218934911
1.9129736,0.4541420118343195
1.9129822,0.4556213017751479
1.9130008,0.45710059171597633
1.9130051,0.45857988165680474
1.9130247,0.46005917159763315
1.9130299,0.46153846153846156
1.913039,0.4630177514792899
1.9131734,0.46449704142011833
1.9132817,0.46597633136094674
1.9133822,0.46745562130177515
1.9134572,0.46893491124260356
1.9134581,0.47041420118343197
1.9134674,0.4718934911242604
1.9134791,0.47337278106508873
1.9135051,0.47485207100591714
1.9135463,0.47633136094674555
1.9136312,0.47781065088757396
1.913688,0.47928994082840237
1.913701,0.4807692307692308
1.9137111,0.4822485207100592
1.9137176,0.48372781065088755
1.9137304,0.48520710059171596
1.9137753,0.48668639053254437
1.913891,0.4881656804733728
1.9138925,0.4896449704142012
1.9139706,0.4911242603550296
1.9139887,0.492603550295858
1.9139923,0.4940828402366864
1.914006,0.49556213017751477
1.9140172,0.4970414201183432
1.9140826,0.4985207100591716
1.9141002,0.5
1.9141064,0.5014792899408284
1.914111,0.5029585798816568
1.9141119,0.5044378698224852
1.9141212,0.5059171597633136
1.9141266,0.507396449704142
1.9141551,0.5088757396449705
1.914212,0.5103550295857988
1.9142988,0.5118343195266272
1.9143002,0.5133136094674556
1.9143522,0.514792899408284
1.9144739,0.5162721893491125
1.9145153,0.5177514792899408
1.9145333,0.5192307692307693
1.9145954,0.5207100591715976
1.9146035,0.522189349112426
1.9146293,0.5236686390532544
1.9146519,0.5251479289940828
1.9147472,0.5266272189349113
1.9148054,0.5281065088757396
1.9148238,0.5295857988165681
1.9149203,0.5310650887573964
1.9149263,0.5325443786982249
1.9149312,0.5340236686390533
1.9149611,0.5355029585798816
1.9149927,0.5369822485207101
1.9150345,0.5384615384615384
1.9150563,0.5399408284023669
1.9150598,0.5414201183431953
1.9150765,0.5428994082840237
1.9150822,0.5443786982248521
1.9151081,0.5458579881656804
1.9151208,0.5473372781065089
1.9151473,0.5488165680473372
1.915169,0.5502958579881657
1.9152431,0.5517751479289941
1.9152437,0.5532544378698225
1.9152665,0.5547337278106509
1.9152763,0.5562130177514792
1.9152787,0.5576923076923077
1.9153194,0.5591715976331361
1.9153218,0.5606508875739645
1.9153254,0.5621301775147929
1.91534,0.5636094674556213
1.9153457,0.5650887573964497
1.9153672,0.5665680473372781
1.9153689,0.5680473372781065
1.9153969,0.5695266272189349
1.9154,0.5710059171597633
1.9154146,0.5724852071005917
1.9155505,0.5739644970414202
1.9155505,0.5754437869822485
1.915562,0.5769230769230769
1.9155676,0.5784023668639053
1.915572,0.5798816568047337
1.9155931,0.5813609467455622
1.9155957,0.5828402366863905
1.915597,0.584319526627219
1.9156168,0.5857988165680473
1.9156189,0.5872781065088757
1.915636,0.5887573964497042
1.9156414,0.5902366863905325
1.9156655,0.591715976331361
1.9156711,0.5931952662721893
1.9156852,0.5946745562130178
1.915692,0.5961538461538461
1.9156963,0.5976331360946746
1.9157017,0.599112426035503
1.9157336,0.6005917159763313
1.9157465,0.6020710059171598
1.9157566,0.6035502958579881
1.9157604,0.6050295857988166
1.915804,0.606508875739645
1.9158114,0.6079881656804734
1.9158216,0.6094674556213018
1.9158281,0.6109467455621301
1.9158581,0.6124260355029586
1.915865,0.613905325443787
1.9158652,0.6153846153846154
1.9158777,0.6168639053254438
1.9158791,0.6183431952662722
1.915897,0.6198224852071006
1.9158987,0.621301775147929
1.9158988,0.6227810650887574
1.9159184,0.6242603550295858
1.9159201,0.6257396449704142
1.9159203,0.6272189349112426
1.9159477,0.628698224852071
1.9159504,0.6301775147928994
1.9159899,0.6316568047337278
1.9160002,0.6331360946745562
1.9160006,0.6346153846153846
1.916039,0.636094674556213
1.9160411,0.6375739644970414
1.9161575,0.6390532544378699
1.9162257,0.6405325443786982
1.9162602,0.6420118343195266
1.9162827,0.643491124260355
1.9162898,0.6449704142011834
1.9163113,0.6464497041420119
1.9163207,0.6479289940828402
1.9163353,0.6494082840236687
1.9163358,0.650887573964497
1.9163965,0.6523668639053254
1.9164568,0.6538461538461539
1.9165456,0.6553254437869822
1.9165481,0.6568047337278107
1.9166319,0.658284023668639
1.9166511,0.6597633136094675
1.916721,0.6612426035502958
1.9167542,0.6627218934911243
1.9167988,0.6642011834319527
1.9168658,0.665680473372781
1.9168682,0.6671597633136095
1.9168963,0.6686390532544378
1.9169353,0.6701183431952663
1.9170046,0.6715976331360947
1.9170262,0.6730769230769231
1.9170381,0.6745562130177515
1.9170996,0.6760355029585798
1.9171611,0.6775147928994083
1.9172498,0.6789940828402367
1.9173133,0.6804733727810651
1.9173717,0.6819526627218935
1.9173791,0.6834319526627219
1.9173965,0.6849112426035503
1.9174398,0.6863905325443787
1.9174501,0.6878698224852071
1.9175061,0.6893491124260355
1.9175897,0.6908284023668639
1.9176205,0.6923076923076923
1.9176402,0.6937869822485208
1.9178679,0.6952662721893491
1.9178767,0.6967455621301775
1.9178822,0.6982248520710059
1.9179552,0.6997041420118343
1.9179623,0.7011834319526628
1.9179814,0.7026627218934911
1.9180156,0.7041420118343196
1.9180493,0.7056213017751479
1.9180561,0.7071005917159763
1.9180567,0.7085798816568047
1.9180574,0.7100591715976331
1.9180744,0.7115384615384616
1.9180751,0.7130177514792899
1.9180769,0.7144970414201184
1.9180924,0.7159763313609467
1.9181566,0.7174556213017751
1.9182081,0.7189349112426036
1.9182214,0.7204142011834319
1.9182309,0.7218934911242604
1.9183087,0.7233727810650887
1.9183483,0.7248520710059172
1.9183753,0.7263313609467456
1.9184464,0.727810650887574
1.918534,0.7292899408284024
1.91854,0.7307692307692307
1.9185798,0.7322485207100592
1.9185823,0.7337278106508875
1.9186498,0.735207100591716
1.9187392,0.7366863905325444
1.918767,0.7381656804733728
1.9187874,0.7396449704142012
1.918788,0.7411242603550295
1.9188817,0.742603550295858
1.9188949,0.7440828402366864
1.9189111,0.7455621301775148
1.9189537,0.7470414201183432
1.9189551,0.7485207100591716
1.9191166,0.75
1.9191529,0.7514792899408284
1.9193091,0.7529585798816568
1.9193113,0.7544378698224852
1.9195083,0.7559171597633136
1.9195645,0.757396449704142
1.9198272,0.7588757396449705
1.9198782,0.7603550295857988
1.9199166,0.7618343195266272
1.9201556,0.7633136094674556
1.920168,0.764792899408284
1.920171,0.7662721893491125
1.9202125,0.7677514792899408
1.9202275,0.7692307692307693
1.9202365,0.7707100591715976
1.9203223,0.772189349112426
1.920337,0.7736686390532544
1.9203539,0.7751479289940828
1.9204857,0.7766272189349113
1.9205225,0.7781065088757396
1.9206195,0.7795857988165681
1.9206575,0.7810650887573964
1.9209007,0.7825443786982249
1.9209402,0.7840236686390533
1.9211092,0.7855029585798816
1.9211714,0.7869822485207101
1.921218,0.7884615384615384
1.9212399,0.7899408284023669
1.921356,0.7914201183431953
1.9213964,0.7928994082840237
1.9214288,0.7943786982248521
1.9216311,0.7958579881656804
1.921649,0.7973372781065089
1.9217985,0.7988165680473372
1.9221059,0.8002958579881657
1.9221215,0.8017751479289941
1.9222153,0.8032544378698225
1.9224604,0.8047337278106509
1.9225035,0.8062130177514792
1.9225225,0.8076923076923077
1.9225475,0.8091715976331361
1.9227854,0.8106508875739645
1.9228177,0.8121301775147929
1.9228625,0.8136094674556213
1.9230255,0.8150887573964497
1.9230936,0.8165680473372781
1.9232099,0.8180473372781065
1.9232938,0.8195266272189349
1.9234345,0.8210059171597633
1.9234399,0.8224852071005917
1.9236455,0.8239644970414202
1.9240105,0.8254437869822485
1.9240241,0.8269230769230769
1.9241621,0.8284023668639053
1.9241967,0.8298816568047337
1.924478,0.8313609467455622
1.924732,0.8328402366863905
1.9247875,0.834319526627219
1.9248887,0.8357988165680473
1.9249854,0.8372781065088757
1.9250456,0.8387573964497042
1.9251025,0.8402366863905325
1.9252816,0.841715976331361
1.9254801,0.8431952662721893
1.9255384,0.8446745562130178
1.9256258,0.8461538461538461
1.9256328,0.8476331360946746
1.9256955,0.849112426035503
1.9257485,0.8505917159763313
1.9259415,0.8520710059171598
1.9259644,0.8535502958579881
1.9260416,0.8550295857988166
1.9261336,0.856508875739645
1.9262605,0.8579881656804734
1.9262702,0.8594674556213018
1.9265678,0.8609467455621301
1.926589,0.8624260355029586
1.926661,0.863905325443787
1.9267322,0.8653846153846154
1.926799,0.8668639053254438
1.9268094,0.8683431952662722
1.926946,0.8698224852071006
1.926976,0.871301775147929
1.9271501,0.8727810650887574
1.927197,0.8742603550295858
1.9272144,0.8757396449704142
1.9272547,0.8772189349112426
1.9273007,0.878698224852071
1.9274724,0.8801775147928994
1.9275566,0.8816568047337278
1.927609,0.8831360946745562
1.9276615,0.8846153846153846
1.9277095,0.886094674556213
1.9277127,0.8875739644970414
1.9278138,0.8890532544378699
1.9280554,0.8905325443786982
1.9281431,0.8920118343195266
1.9282565,0.893491124260355
1.9283383,0.8949704142011834
1.9285979,0.8964497041420119
1.9286458,0.8979289940828402
1.9286932,0.8994082840236687
1.9287721,0.900887573964497
1.9290094,0.9023668639053254
1.9292865,0.9038461538461539
1.9292984,0.9053254437869822
1.9295855,0.9068047337278107
1.9296898,0.908284023668639
1.9301422,0.9097633136094675
1.9306115,0.9112426035502958
1.930666,0.9127218934911243
1.9306763,0.9142011834319527
1.9307868,0.915680473372781
1.9308962,0.9171597633136095
1.9309528,0.9186390532544378
1.9312027,0.9201183431952663
1.9312053,0.9215976331360947
1.9313476,0.9230769230769231
1.9313968,0.9245562130177515
1.9313993,0.9260355029585798
1.9314307,0.9275147928994083
1.931638,0.9289940828402367
1.9316521,0.9304733727810651
1.9316598,0.9319526627218935
1.9317392,0.9334319526627219
1.9318156,0.9349112426035503
1.9319324,0.9363905325443787
1.931949,0.9378698224852071
1.9322296,0.9393491124260355
1.9326262,0.9408284023668639
1.9327167,0.9423076923076923
1.9327188,0.9437869822485208
1.9328887,0.9452662721893491
1.9329414,0.9467455621301775
1.9331205,0.9482248520710059
1.933535,0.9497041420118343
1.9336759,0.9511834319526628
1.9337363,0.9526627218934911
1.9338049,0.9541420118343196
1.9353256,0.9556213017751479
1.9353557,0.9571005917159763
1.9359913,0.9585798816568047
1.9360435,0.9600591715976331
1.9368906,0.9615384615384616
1.9373553,0.9630177514792899
1.9375187,0.9644970414201184
1.9389397,0.9659763313609467
1.9394463,0.9674556213017751
1.9404364,0.9689349112426036
1.9408303,0.9704142011834319
1.9409626,0.9718934911242604
1.9413139,0.9733727810650887
1.9418821,0.9748520710059172
1.9430785,0.9763313609467456
1.9442059,0.977810650887574
1.9447485,0.9792899408284024
1.9453006,0.9807692307692307
1.9454949,0.9822485207100592
1.9455197,0.9837278106508875
1.9458027,0.985207100591716
1.94594,0.9866863905325444
1.9460535,0.9881656804733728
1.9464663,0.9896449704142012
1.9467478,0.9911242603550295
1.9468133,0.992603550295858
1.9469707,0.9940828402366864
1.9474497,0.9955621301775148
1.9505887,0.9970414201183432
1.9521108,0.9985207100591716
1.9644699,1.0
2.0,1.0
1.9644699,1.0


==> data/cdf_values/clad/class_4.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
0.045721054,0.0
0.045721054,6.289703754953141e-05
1.9141781,0.0010692496383420342
1.9142436,0.0020756022391345366
1.9142779,0.0030819548399270394
1.9143223,0.004088307440719542
1.9144974,0.005094660041512045
1.9146712,0.0061010126423045475
1.914711,0.00710736524309705
1.9147345,0.008113717843889553
1.9147444,0.009120070444682056
1.9147527,0.010126423045474559
1.914772,0.01113277564626706
1.9148792,0.012139128247059563
1.914904,0.013145480847852066
1.9149175,0.014151833448644568
1.9149283,0.015158186049437071
1.9149398,0.016164538650229574
1.9149511,0.017170891251022075
1.9149592,0.01817724385181458
1.9149746,0.01918359645260708
1.9149868,0.020189949053399586
1.9149977,0.021196301654192087
1.9150035,0.02220265425498459
1.9150106,0.023209006855777092
1.9150187,0.024215359456569597
1.915025,0.025221712057362098
1.9150333,0.026228064658154603
1.9150405,0.027234417258947104
1.9150474,0.028240769859739605
1.9150512,0.02924712246053211
1.9150575,0.03025347506132461
1.9150606,0.031259827662117115
1.9150664,0.032266180262909616
1.9150711,0.03327253286370212
1.9150763,0.034278885464494625
1.9150808,0.035285238065287126
1.9150866,0.03629159066607963
1.9150918,0.03729794326687213
1.9150966,0.03830429586766463
1.9151025,0.03931064846845714
1.9151084,0.04031700106924964
1.9151146,0.04132335367004214
1.9151211,0.04232970627083464
1.9151285,0.04333605887162715
1.9151357,0.04434241147241965
1.9151455,0.04534876407321215
1.9151578,0.04635511667400465
1.9151658,0.04736146927479716
1.9151739,0.04836782187558966
1.9151833,0.04937417447638216
1.9151927,0.050380527077174664
1.9152019,0.051386879677967165
1.915215,0.05239323227875967
1.9152273,0.053399584879552174
1.9152371,0.054405937480344675
1.9152504,0.055412290081137176
1.9152734,0.056418642681929684
1.9152911,0.057424995282722185
1.915321,0.05843134788351469
1.9153546,0.05943770048430719
1.915372,0.06044405308509969
1.9153996,0.0614504056858922
1.9154215,0.0624567582866847
1.9154477,0.0634631108874772
1.9154558,0.06446946348826971
1.9154766,0.06547581608906221
1.9155004,0.06648216868985471
1.9155232,0.06748852129064721
1.9155469,0.06849487389143971
1.9155583,0.06950122649223221
1.9155837,0.07050757909302471
1.915683,0.07151393169381721
1.9159008,0.07252028429460973
1.9159375,0.07352663689540223
1.9159687,0.07453298949619473
1.9159905,0.07553934209698723
1.9160023,0.07654569469777973
1.9160116,0.07755204729857224
1.9160211,0.07855839989936474
1.9160353,0.07956475250015724
1.9160503,0.08057110510094974
1.9160633,0.08157745770174225
1.916079,0.08258381030253475
1.9160914,0.08359016290332726
1.916103,0.08459651550411976
1.9161152,0.08560286810491226
1.9161274,0.08660922070570476
1.9161397,0.08761557330649726
1.9161503,0.08862192590728976
1.916168,0.08962827850808226
1.9161832,0.09063463110887478
1.9161943,0.09164098370966728
1.9162092,0.09264733631045978
1.9162239,0.09365368891125228
1.9162338,0.09466004151204478
1.9162424,0.09566639411283728
1.9162488,0.09667274671362978
1.9162552,0.09767909931442229
1.9162645,0.0986854519152148
1.9162705,0.0996918045160073
1.9162786,0.1006981571167998
1.916286,0.1017045097175923
1.9162931,0.1027108623183848
1.9162974,0.1037172149191773
1.9163055,0.1047235675199698
1.9163132,0.10572992012076231
1.9163208,0.10673627272155481
1.9163322,0.10774262532234732
1.9163399,0.10874897792313983
1.9163474,0.10975533052393233
1.9163547,0.11076168312472483
1.9163618,0.11176803572551733
1.9163686,0.11277438832630983
1.9163761,0.11378074092710233
1.9163799,0.11478709352789483
1.9163842,0.11579344612868733
1.916388,0.11679979872947985
1.9163922,0.11780615133027235
1.9163966,0.11881250393106485
1.9164,0.11981885653185735
1.9164062,0.12082520913264985
1.9164121,0.12183156173344235
1.9164155,0.12283791433423485
1.916421,0.12384426693502736
1.9164238,0.12485061953581986
1.916427,0.12585697213661237
1.9164319,0.12686332473740486
1.916436,0.12786967733819737
1.9164398,0.12887602993898986
1.9164445,0.12988238253978238
1.9164519,0.1308887351405749
1.9164577,0.13189508774136738
1.9164627,0.1329014403421599
1.9164679,0.13390779294295238
1.9164717,0.1349141455437449
1.9164782,0.13592049814453738
1.9164823,0.1369268507453299
1.9164869,0.13793320334612238
1.9164922,0.1389395559469149
1.9164972,0.13994590854770741
1.9165013,0.1409522611484999
1.916507,0.14195861374929242
1.9165115,0.1429649663500849
1.9165158,0.14397131895087742
1.9165206,0.1449776715516699
1.9165256,0.14598402415246242
1.9165299,0.1469903767532549
1.9165342,0.14799672935404742
1.9165385,0.14900308195483994
1.9165441,0.15000943455563243
1.9165474,0.15101578715642494
1.9165508,0.15202213975721743
1.916556,0.15302849235800994
1.916562,0.15403484495880243
1.9165688,0.15504119755959495
1.9165742,0.15604755016038743
1.9165797,0.15705390276117995
1.9165862,0.15806025536197246
1.9165921,0.15906660796276495
1.9165999,0.16007296056355746
1.9166074,0.16107931316434995
1.9166137,0.16208566576514247
1.9166198,0.16309201836593495
1.9166237,0.16409837096672747
1.9166301,0.16510472356751996
1.9166372,0.16611107616831247
1.9166412,0.167117428769105
1.9166456,0.16812378136989747
1.91665,0.16913013397069
1.9166557,0.17013648657148248
1.916663,0.171142839172275
1.9166704,0.17214919177306748
1.9166764,0.17315554437386
1.9166816,0.17416189697465248
1.9166867,0.175168249575445
1.916692,0.1761746021762375
1.9166976,0.17718095477703
1.9167049,0.1781873073778225
1.9167123,0.179193659978615
1.9167198,0.18020001257940751
1.9167238,0.1812063651802
1.9167373,0.18221271778099252
1.9167469,0.183219070381785
1.9167528,0.18422542298257752
1.9167634,0.18523177558337003
1.9167684,0.18623812818416252
1.9167738,0.18724448078495504
1.9167811,0.18825083338574752
1.9167876,0.18925718598654004
1.9167948,0.19026353858733253
1.9168007,0.19126989118812504
1.9168111,0.19227624378891756
1.9168209,0.19328259638971004
1.9168284,0.19428894899050256
1.9168372,0.19529530159129505
1.9168435,0.19630165419208756
1.9168539,0.19730800679288005
1.9168617,0.19831435939367256
1.9168711,0.19932071199446505
1.9168777,0.20032706459525756
1.9168863,0.20133341719605008
1.9169008,0.20233976979684257
1.9169171,0.20334612239763508
1.916926,0.20435247499842757
1.9169364,0.20535882759922008
1.9169457,0.20636518020001257
1.9169555,0.2073715328008051
1.9169707,0.20837788540159757
1.916979,0.2093842380023901
1.9169855,0.2103905906031826
1.9170038,0.2113969432039751
1.9170197,0.2124032958047676
1.9170382,0.2134096484055601
1.9170496,0.2144160010063526
1.9170676,0.2154223536071451
1.9170806,0.2164287062079376
1.917088,0.2174350588087301
1.9170983,0.2184414114095226
1.9171059,0.21944776401031513
1.9171178,0.22045411661110761
1.9171269,0.22146046921190013
1.9171383,0.22246682181269262
1.9171455,0.22347317441348513
1.9171575,0.22447952701427762
1.9171665,0.22548587961507013
1.9171765,0.22649223221586262
1.9171848,0.22749858481665514
1.9171885,0.22850493741744765
1.9171975,0.22951129001824014
1.9172087,0.23051764261903265
1.9172184,0.23152399521982514
1.9172312,0.23253034782061766
1.9172428,0.23353670042141014
1.9172518,0.23454305302220266
1.9172603,0.23554940562299514
1.9172705,0.23655575822378766
1.9172839,0.23756211082458017
1.9172981,0.23856846342537266
1.9173063,0.23957481602616518
1.9173185,0.24058116862695766
1.9173272,0.24158752122775018
1.9173334,0.24259387382854267
1.917346,0.24360022642933518
1.917352,0.24460657903012767
1.9173635,0.24561293163092018
1.9173715,0.2466192842317127
1.9173833,0.24762563683250519
1.9173928,0.2486319894332977
1.9174037,0.2496383420340902
1.9174117,0.2506446946348827
1.9174169,0.2516510472356752
1.917433,0.2526573998364677
1.9174409,0.2536637524372602
1.9174528,0.2546701050380527
1.9174606,0.2556764576388452
1.9174693,0.25668281023963774
1.9174783,0.2576891628404302
1.9174845,0.2586955154412227
1.917493,0.2597018680420152
1.9175035,0.26070822064280774
1.9175175,0.2617145732436002
1.9175249,0.2627209258443927
1.9175355,0.26372727844518523
1.9175429,0.26473363104597775
1.9175537,0.26573998364677026
1.9175649,0.2667463362475627
1.9175744,0.26775268884835524
1.9175851,0.26875904144914775
1.9176013,0.26976539404994027
1.9176089,0.2707717466507327
1.9176177,0.27177809925152524
1.9176297,0.27278445185231776
1.9176424,0.27379080445311027
1.9176534,0.2747971570539028
1.9176642,0.27580350965469524
1.9176712,0.27680986225548776
1.9176803,0.2778162148562803
1.917686,0.2788225674570728
1.917697,0.27982892005786525
1.9177045,0.28083527265865776
1.9177146,0.2818416252594503
1.917722,0.2828479778602428
1.9177283,0.2838543304610353
1.9177339,0.28486068306182777
1.9177418,0.2858670356626203
1.9177524,0.2868733882634128
1.9177566,0.2878797408642053
1.9177642,0.2888860934649978
1.917773,0.2898924460657903
1.917783,0.2908987986665828
1.9177893,0.2919051512673753
1.9177976,0.29291150386816783
1.917805,0.2939178564689603
1.9178145,0.2949242090697528
1.9178208,0.2959305616705453
1.9178257,0.29693691427133784
1.9178324,0.2979432668721303
1.917835,0.2989496194729228
1.9178388,0.2999559720737153
1.9178432,0.30096232467450784
1.9178455,0.30196867727530036
1.9178498,0.3029750298760928
1.9178567,0.30398138247688533
1.9178607,0.30498773507767785
1.9178634,0.30599408767847036
1.9178677,0.3070004402792628
1.9178712,0.30800679288005534
1.9178762,0.30901314548084785
1.9178795,0.31001949808164037
1.9178848,0.3110258506824329
1.9178877,0.31203220328322534
1.9178901,0.31303855588401786
1.9178939,0.31404490848481037
1.9178975,0.3150512610856029
1.9179002,0.31605761368639534
1.9179035,0.31706396628718786
1.9179056,0.3180703188879804
1.9179094,0.3190766714887729
1.9179124,0.3200830240895654
1.9179152,0.32108937669035786
1.9179177,0.3220957292911504
1.9179213,0.3231020818919429
1.9179246,0.3241084344927354
1.9179301,0.32511478709352787
1.9179337,0.3261211396943204
1.9179367,0.3271274922951129
1.9179413,0.3281338448959054
1.9179444,0.32914019749669793
1.9179488,0.3301465500974904
1.9179524,0.3311529026982829
1.9179564,0.3321592552990754
1.9179589,0.33316560789986793
1.9179635,0.3341719605006604
1.9179657,0.3351783131014529
1.9179692,0.3361846657022454
1.9179722,0.33719101830303794
1.9179764,0.33819737090383045
1.9179802,0.3392037235046229
1.9179833,0.3402100761054154
1.9179852,0.34121642870620794
1.9179883,0.34222278130700046
1.9179914,0.3432291339077929
1.9179941,0.34423548650858543
1.9179974,0.34524183910937795
1.9179981,0.34624819171017046
1.9180014,0.347254544310963
1.918004,0.34826089691175544
1.918006,0.34926724951254795
1.9180079,0.35027360211334047
1.9180096,0.351279954714133
1.9180114,0.35228630731492544
1.9180149,0.35329265991571795
1.9180179,0.35429901251651047
1.918019,0.355305365117303
1.9180212,0.3563117177180955
1.9180238,0.35731807031888796
1.9180255,0.3583244229196805
1.9180291,0.359330775520473
1.9180315,0.3603371281212655
1.9180341,0.36134348072205796
1.9180362,0.3623498333228505
1.9180398,0.363356185923643
1.9180427,0.3643625385244355
1.918047,0.365368891125228
1.9180505,0.3663752437260205
1.9180536,0.367381596326813
1.9180579,0.3683879489276055
1.9180615,0.36939430152839803
1.9180653,0.3704006541291905
1.9180684,0.371407006729983
1.918072,0.3724133593307755
1.9180744,0.37341971193156803
1.9180762,0.37442606453236055
1.9180788,0.375432417133153
1.9180821,0.3764387697339455
1.9180846,0.37744512233473804
1.918088,0.37845147493553055
1.9180908,0.37945782753632307
1.9180946,0.3804641801371155
1.9180963,0.38147053273790804
1.918099,0.38247688533870056
1.918102,0.38348323793949307
1.9181049,0.38448959054028553
1.9181074,0.38549594314107805
1.9181118,0.38650229574187056
1.9181156,0.3875086483426631
1.9181191,0.3885150009434556
1.9181216,0.38952135354424805
1.9181247,0.39052770614504057
1.918128,0.3915340587458331
1.9181304,0.3925404113466256
1.9181331,0.39354676394741805
1.9181368,0.39455311654821057
1.9181399,0.3955594691490031
1.9181414,0.3965658217497956
1.9181446,0.3975721743505881
1.918147,0.3985785269513806
1.9181489,0.3995848795521731
1.9181526,0.4005912321529656
1.9181556,0.4015975847537581
1.9181588,0.4026039373545506
1.9181608,0.4036102899553431
1.9181631,0.4046166425561356
1.9181657,0.4056229951569281
1.9181678,0.40662934775772064
1.9181696,0.4076357003585131
1.9181722,0.4086420529593056
1.9181751,0.40964840556009813
1.9181769,0.41065475816089064
1.9181796,0.4116611107616831
1.9181824,0.4126674633624756
1.9181848,0.41367381596326813
1.9181876,0.41468016856406065
1.9181888,0.41568652116485316
1.9181911,0.4166928737656456
1.9181935,0.41769922636643814
1.9181948,0.41870557896723065
1.9181974,0.41971193156802317
1.9182,0.4207182841688156
1.9182024,0.42172463676960814
1.9182043,0.42273098937040066
1.9182069,0.42373734197119317
1.9182088,0.4247436945719857
1.9182107,0.42575004717277815
1.9182135,0.42675639977357066
1.9182144,0.4277627523743632
1.9182161,0.4287691049751557
1.9182191,0.42977545757594815
1.9182209,0.43078181017674066
1.9182233,0.4317881627775332
1.9182262,0.4327945153783257
1.9182281,0.4338008679791182
1.9182296,0.43480722057991067
1.9182324,0.4358135731807032
1.9182339,0.4368199257814957
1.9182361,0.4378262783822882
1.9182392,0.4388326309830807
1.9182415,0.4398389835838732
1.9182439,0.4408453361846657
1.9182465,0.4418516887854582
1.9182482,0.44285804138625073
1.9182518,0.4438643939870432
1.9182538,0.4448707465878357
1.9182551,0.4458770991886282
1.9182577,0.44688345178942074
1.9182597,0.4478898043902132
1.9182612,0.4488961569910057
1.918264,0.4499025095917982
1.9182663,0.45090886219259074
1.9182678,0.45191521479338326
1.9182699,0.4529215673941757
1.9182717,0.45392791999496823
1.9182742,0.45493427259576075
1.9182751,0.45594062519655326
1.918277,0.4569469777973457
1.9182801,0.45795333039813824
1.9182818,0.45895968299893075
1.9182831,0.45996603559972327
1.918286,0.4609723882005158
1.9182881,0.46197874080130824
1.9182897,0.46298509340210076
1.9182911,0.46399144600289327
1.9182932,0.4649977986036858
1.9182949,0.46600415120447825
1.9182967,0.46701050380527076
1.9182978,0.4680168564060633
1.9183006,0.4690232090068558
1.9183025,0.4700295616076483
1.9183043,0.47103591420844076
1.9183059,0.4720422668092333
1.9183087,0.4730486194100258
1.9183099,0.4740549720108183
1.9183118,0.47506132461161077
1.9183141,0.4760676772124033
1.9183154,0.4770740298131958
1.9183164,0.4780803824139883
1.9183183,0.47908673501478083
1.9183207,0.4800930876155733
1.9183227,0.4810994402163658
1.9183246,0.4821057928171583
1.9183272,0.48311214541795083
1.9183285,0.4841184980187433
1.9183307,0.4851248506195358
1.9183319,0.4861312032203283
1.9183347,0.48713755582112084
1.9183362,0.48814390842191335
1.9183381,0.4891502610227058
1.9183406,0.4901566136234983
1.9183424,0.49116296622429084
1.9183431,0.49216931882508336
1.9183445,0.4931756714258758
1.9183474,0.49418202402666833
1.9183503,0.49518837662746085
1.918353,0.49619472922825336
1.9183562,0.4972010818290459
1.9183576,0.49820743442983834
1.9183594,0.49921378703063085
1.9183617,0.5002201396314233
1.9183633,0.5012264922322158
1.9183649,0.5022328448330083
1.918367,0.5032391974338009
1.918369,0.5042455500345934
1.9183718,0.5052519026353859
1.9183743,0.5062582552361784
1.918376,0.5072646078369709
1.9183781,0.5082709604377634
1.9183817,0.5092773130385558
1.9183835,0.5102836656393483
1.918386,0.5112900182401409
1.9183885,0.5122963708409334
1.9183913,0.5133027234417259
1.9183936,0.5143090760425184
1.9183973,0.5153154286433109
1.9183993,0.5163217812441034
1.9184022,0.517328133844896
1.9184053,0.5183344864456884
1.9184079,0.5193408390464809
1.9184119,0.5203471916472734
1.918415,0.5213535442480659
1.9184179,0.5223598968488584
1.9184213,0.5233662494496509
1.9184235,0.5243726020504434
1.9184273,0.525378954651236
1.9184308,0.5263853072520285
1.9184356,0.5273916598528209
1.9184403,0.5283980124536134
1.918444,0.5294043650544059
1.9184471,0.5304107176551984
1.9184517,0.5314170702559909
1.9184556,0.5324234228567835
1.9184576,0.533429775457576
1.9184608,0.5344361280583685
1.9184644,0.535442480659161
1.9184666,0.5364488332599534
1.918469,0.5374551858607459
1.918472,0.5384615384615384
1.9184757,0.539467891062331
1.9184785,0.5404742436631235
1.9184809,0.541480596263916
1.9184846,0.5424869488647085
1.9184872,0.543493301465501
1.9184899,0.5444996540662935
1.9184926,0.5455060066670859
1.9184945,0.5465123592678784
1.9184964,0.547518711868671
1.9184988,0.5485250644694635
1.9185011,0.549531417070256
1.918504,0.5505377696710485
1.9185063,0.551544122271841
1.9185089,0.5525504748726335
1.9185114,0.553556827473426
1.9185134,0.5545631800742185
1.9185165,0.555569532675011
1.918519,0.5565758852758035
1.9185221,0.557582237876596
1.9185245,0.5585885904773885
1.9185268,0.559594943078181
1.9185288,0.5606012956789735
1.9185307,0.5616076482797661
1.9185332,0.5626140008805586
1.9185363,0.563620353481351
1.9185386,0.5646267060821435
1.9185414,0.565633058682936
1.9185431,0.5666394112837285
1.9185474,0.567645763884521
1.918549,0.5686521164853136
1.9185514,0.5696584690861061
1.9185555,0.5706648216868986
1.9185593,0.5716711742876911
1.9185605,0.5726775268884835
1.9185629,0.573683879489276
1.9185659,0.5746902320900685
1.9185683,0.575696584690861
1.9185722,0.5767029372916536
1.9185748,0.5777092898924461
1.9185786,0.5787156424932386
1.9185827,0.5797219950940311
1.9185872,0.5807283476948236
1.9185907,0.581734700295616
1.9185944,0.5827410528964085
1.9185975,0.583747405497201
1.9186001,0.5847537580979936
1.9186027,0.5857601106987861
1.9186051,0.5867664632995786
1.9186074,0.5877728159003711
1.9186103,0.5887791685011636
1.9186144,0.5897855211019561
1.9186163,0.5907918737027485
1.9186187,0.5917982263035411
1.9186224,0.5928045789043336
1.9186246,0.5938109315051261
1.918627,0.5948172841059186
1.9186317,0.5958236367067111
1.9186333,0.5968299893075036
1.9186348,0.5978363419082962
1.9186369,0.5988426945090887
1.9186401,0.5998490471098811
1.9186435,0.6008553997106736
1.9186457,0.6018617523114661
1.918648,0.6028681049122586
1.918651,0.6038744575130511
1.918654,0.6048808101138436
1.9186571,0.6058871627146362
1.9186592,0.6068935153154287
1.9186617,0.6078998679162212
1.9186647,0.6089062205170136
1.918668,0.6099125731178061
1.9186704,0.6109189257185986
1.9186747,0.6119252783193911
1.9186771,0.6129316309201837
1.9186795,0.6139379835209762
1.9186823,0.6149443361217687
1.9186856,0.6159506887225612
1.9186885,0.6169570413233537
1.9186913,0.6179633939241461
1.9186947,0.6189697465249386
1.9186996,0.6199760991257312
1.9187026,0.6209824517265237
1.9187069,0.6219888043273162
1.9187101,0.6229951569281087
1.918714,0.6240015095289012
1.9187186,0.6250078621296937
1.9187217,0.6260142147304862
1.9187273,0.6270205673312786
1.9187315,0.6280269199320712
1.9187355,0.6290332725328637
1.9187391,0.6300396251336562
1.9187435,0.6310459777344487
1.9187471,0.6320523303352412
1.9187511,0.6330586829360337
1.9187572,0.6340650355368262
1.9187603,0.6350713881376188
1.918763,0.6360777407384112
1.9187682,0.6370840933392037
1.9187732,0.6380904459399962
1.9187775,0.6390967985407887
1.9187797,0.6401031511415812
1.918784,0.6411095037423737
1.9187881,0.6421158563431663
1.9187938,0.6431222089439588
1.9187967,0.6441285615447513
1.9187998,0.6451349141455437
1.9188024,0.6461412667463362
1.9188074,0.6471476193471287
1.9188106,0.6481539719479212
1.9188128,0.6491603245487138
1.9188163,0.6501666771495063
1.9188216,0.6511730297502988
1.9188261,0.6521793823510913
1.9188291,0.6531857349518838
1.9188335,0.6541920875526762
1.9188356,0.6551984401534687
1.9188426,0.6562047927542612
1.9188484,0.6572111453550538
1.9188552,0.6582174979558463
1.918859,0.6592238505566388
1.9188623,0.6602302031574313
1.9188665,0.6612365557582238
1.9188693,0.6622429083590163
1.9188741,0.6632492609598087
1.918878,0.6642556135606013
1.9188812,0.6652619661613938
1.9188849,0.6662683187621863
1.9188883,0.6672746713629788
1.918891,0.6682810239637713
1.9188944,0.6692873765645638
1.9188988,0.6702937291653563
1.9189024,0.6713000817661489
1.9189067,0.6723064343669413
1.9189119,0.6733127869677338
1.918916,0.6743191395685263
1.9189202,0.6753254921693188
1.9189234,0.6763318447701113
1.9189296,0.6773381973709038
1.9189355,0.6783445499716964
1.9189401,0.6793509025724889
1.9189439,0.6803572551732814
1.9189466,0.6813636077740738
1.9189522,0.6823699603748663
1.9189566,0.6833763129756588
1.9189606,0.6843826655764513
1.9189641,0.6853890181772438
1.9189706,0.6863953707780364
1.918976,0.6874017233788289
1.9189825,0.6884080759796214
1.9189879,0.6894144285804139
1.9189944,0.6904207811812063
1.9190001,0.6914271337819988
1.9190067,0.6924334863827913
1.919013,0.6934398389835839
1.9190193,0.6944461915843764
1.9190257,0.6954525441851689
1.9190321,0.6964588967859614
1.9190412,0.6974652493867539
1.9190457,0.6984716019875464
1.919052,0.6994779545883388
1.9190598,0.7004843071891313
1.9190683,0.7014906597899239
1.919075,0.7024970123907164
1.9190812,0.7035033649915089
1.9190886,0.7045097175923014
1.9190975,0.7055160701930939
1.9191027,0.7065224227938864
1.9191097,0.707528775394679
1.9191194,0.7085351279954714
1.9191263,0.7095414805962639
1.9191318,0.7105478331970564
1.919138,0.7115541857978489
1.919148,0.7125605383986414
1.9191548,0.7135668909994339
1.9191628,0.7145732436002264
1.9191742,0.715579596201019
1.919178,0.7165859488018115
1.9191878,0.7175923014026039
1.9191961,0.7185986540033964
1.9192014,0.7196050066041889
1.9192107,0.7206113592049814
1.9192231,0.7216177118057739
1.9192357,0.7226240644065665
1.9192498,0.723630417007359
1.9192604,0.7246367696081515
1.9192696,0.725643122208944
1.9192786,0.7266494748097364
1.9192898,0.7276558274105289
1.9193007,0.7286621800113214
1.919314,0.729668532612114
1.9193258,0.7306748852129065
1.9193363,0.731681237813699
1.919348,0.7326875904144915
1.9193577,0.733693943015284
1.9193692,0.7347002956160765
1.9193816,0.7357066482168689
1.91939,0.7367130008176614
1.919403,0.737719353418454
1.919412,0.7387257060192465
1.919423,0.739732058620039
1.9194319,0.7407384112208315
1.9194436,0.741744763821624
1.9194627,0.7427511164224165
1.9194728,0.743757469023209
1.9194863,0.7447638216240015
1.9194963,0.745770174224794
1.9195147,0.7467765268255865
1.919534,0.747782879426379
1.919545,0.7487892320271715
1.9195625,0.749795584627964
1.9195725,0.7508019372287565
1.9195855,0.7518082898295491
1.9196013,0.7528146424303416
1.9196154,0.7538209950311341
1.9196305,0.7548273476319265
1.9196453,0.755833700232719
1.9196625,0.7568400528335115
1.9196913,0.757846405434304
1.9197129,0.7588527580350966
1.919746,0.7598591106358891
1.9197652,0.7608654632366816
1.9197896,0.7618718158374741
1.9198096,0.7628781684382666
1.9198294,0.763884521039059
1.9198554,0.7648908736398515
1.9198756,0.765897226240644
1.9199178,0.7669035788414366
1.9199505,0.7679099314422291
1.9199749,0.7689162840430216
1.9200011,0.7699226366438141
1.9200253,0.7709289892446066
1.9200526,0.7719353418453991
1.9200704,0.7729416944461915
1.9200965,0.7739480470469841
1.9201231,0.7749543996477766
1.9201535,0.7759607522485691
1.9201934,0.7769671048493616
1.9202489,0.7779734574501541
1.9202758,0.7789798100509466
1.9202983,0.7799861626517391
1.9203265,0.7809925152525317
1.920352,0.7819988678533241
1.9203862,0.7830052204541166
1.9204236,0.7840115730549091
1.9204706,0.7850179256557016
1.9205153,0.7860242782564941
1.9205542,0.7870306308572866
1.9206035,0.7880369834580792
1.9206415,0.7890433360588717
1.920692,0.7900496886596642
1.9207237,0.7910560412604566
1.9207656,0.7920623938612491
1.9208122,0.7930687464620416
1.9208753,0.7940750990628341
1.9209064,0.7950814516636266
1.9209498,0.7960878042644192
1.9209787,0.7970941568652117
1.9210255,0.7981005094660042
1.9210714,0.7991068620667967
1.9211141,0.8001132146675891
1.9211516,0.8011195672683816
1.9211757,0.8021259198691741
1.9212054,0.8031322724699667
1.921227,0.8041386250707592
1.9212575,0.8051449776715517
1.9212887,0.8061513302723442
1.9213127,0.8071576828731367
1.9213365,0.8081640354739292
1.9213555,0.8091703880747216
1.9213829,0.8101767406755142
1.9214104,0.8111830932763067
1.9214333,0.8121894458770992
1.921457,0.8131957984778917
1.9214871,0.8142021510786842
1.9215138,0.8152085036794767
1.9215251,0.8162148562802692
1.92155,0.8172212088810618
1.9215679,0.8182275614818542
1.9215792,0.8192339140826467
1.9216022,0.8202402666834392
1.9216332,0.8212466192842317
1.9216502,0.8222529718850242
1.9216721,0.8232593244858167
1.9216949,0.8242656770866092
1.9217144,0.8252720296874018
1.9217392,0.8262783822881943
1.9217521,0.8272847348889867
1.9217672,0.8282910874897792
1.9217889,0.8292974400905717
1.9218131,0.8303037926913642
1.921829,0.8313101452921567
1.9218497,0.8323164978929493
1.9218613,0.8333228504937418
1.9218826,0.8343292030945343
1.9218974,0.8353355556953268
1.921914,0.8363419082961192
1.9219304,0.8373482608969117
1.9219489,0.8383546134977042
1.9219636,0.8393609660984968
1.9219799,0.8403673186992893
1.9219968,0.8413736713000818
1.9220207,0.8423800239008743
1.9220414,0.8433863765016668
1.9220583,0.8443927291024593
1.9220731,0.8453990817032517
1.9220871,0.8464054343040442
1.9220982,0.8474117869048368
1.9221184,0.8484181395056293
1.922133,0.8494244921064218
1.9221568,0.8504308447072143
1.9221712,0.8514371973080068
1.9221828,0.8524435499087993
1.9221948,0.8534499025095919
1.9222126,0.8544562551103843
1.9222231,0.8554626077111768
1.922234,0.8564689603119693
1.9222463,0.8574753129127618
1.9222693,0.8584816655135543
1.9222878,0.8594880181143468
1.9223027,0.8604943707151393
1.9223182,0.8615007233159319
1.9223285,0.8625070759167244
1.9223428,0.8635134285175168
1.9223531,0.8645197811183093
1.9223692,0.8655261337191018
1.922385,0.8665324863198943
1.9224015,0.8675388389206868
1.9224136,0.8685451915214794
1.9224291,0.8695515441222719
1.9224502,0.8705578967230644
1.9224623,0.8715642493238569
1.9224796,0.8725706019246493
1.9225007,0.8735769545254418
1.9225172,0.8745833071262343
1.9225342,0.8755896597270268
1.922545,0.8765960123278194
1.9225593,0.8776023649286119
1.9225729,0.8786087175294044
1.9225907,0.8796150701301969
1.9226079,0.8806214227309894
1.9226193,0.8816277753317818
1.9226342,0.8826341279325743
1.9226483,0.8836404805333669
1.9226604,0.8846468331341594
1.9226749,0.8856531857349519
1.9226866,0.8866595383357444
1.9227036,0.8876658909365369
1.9227173,0.8886722435373294
1.9227325,0.889678596138122
1.9227452,0.8906849487389144
1.9227644,0.8916913013397069
1.9227796,0.8926976539404994
1.9227895,0.8937040065412919
1.922808,0.8947103591420844
1.9228212,0.8957167117428769
1.9228404,0.8967230643436694
1.9228662,0.897729416944462
1.9228857,0.8987357695452545
1.9229059,0.8997421221460469
1.9229183,0.9007484747468394
1.9229372,0.9017548273476319
1.9229643,0.9027611799484244
1.9229838,0.9037675325492169
1.9230126,0.9047738851500094
1.9230394,0.905780237750802
1.9230549,0.9067865903515945
1.9230704,0.907792942952387
1.923099,0.9087992955531794
1.923131,0.9098056481539719
1.9231519,0.9108120007547644
1.9231722,0.9118183533555569
1.9231974,0.9128247059563495
1.9232204,0.913831058557142
1.9232342,0.9148374111579345
1.923253,0.915843763758727
1.9232798,0.9168501163595195
1.9233,0.9178564689603119
1.9233223,0.9188628215611044
1.9233465,0.919869174161897
1.9233737,0.9208755267626895
1.9234041,0.921881879363482
1.9234381,0.9228882319642745
1.92347,0.923894584565067
1.9234902,0.9249009371658595
1.9235077,0.925907289766652
1.9235346,0.9269136423674444
1.9235543,0.927919994968237
1.9235785,0.9289263475690295
1.9235978,0.929932700169822
1.9236206,0.9309390527706145
1.9236414,0.931945405371407
1.9236588,0.9329517579721995
1.9236861,0.933958110572992
1.9237089,0.9349644631737846
1.9237357,0.935970815774577
1.9237573,0.9369771683753695
1.9237868,0.937983520976162
1.9238102,0.9389898735769545
1.9238358,0.939996226177747
1.9238579,0.9410025787785395
1.9238923,0.9420089313793321
1.923925,0.9430152839801246
1.9239451,0.9440216365809171
1.9239727,0.9450279891817095
1.9240016,0.946034341782502
1.9240211,0.9470406943832945
1.9240557,0.948047046984087
1.9240911,0.9490533995848796
1.9241124,0.9500597521856721
1.9241414,0.9510661047864646
1.9241713,0.9520724573872571
1.9242079,0.9530788099880496
1.9242609,0.954085162588842
1.92429,0.9550915151896345
1.9243327,0.956097867790427
1.9243628,0.9571042203912196
1.924413,0.9581105729920121
1.9244567,0.9591169255928046
1.9245058,0.9601232781935971
1.9245391,0.9611296307943896
1.9245836,0.9621359833951821
1.9246056,0.9631423359959745
1.9246345,0.9641486885967671
1.9246638,0.9651550411975596
1.9247069,0.9661613937983521
1.9247413,0.9671677463991446
1.9247884,0.9681740989999371
1.9248337,0.9691804516007296
1.9248755,0.9701868042015221
1.924908,0.9711931568023147
1.924953,0.9721995094031071
1.9249941,0.9732058620038996
1.9250276,0.9742122146046921
1.9250752,0.9752185672054846
1.925116,0.9762249198062771
1.9251653,0.9772312724070696
1.9252272,0.9782376250078622
1.9252607,0.9792439776086547
1.9253083,0.9802503302094472
1.9253879,0.9812566828102396
1.9254912,0.9822630354110321
1.9255705,0.9832693880118246
1.9256774,0.9842757406126171
1.9258411,0.9852820932134096
1.9259934,0.9862884458142022
1.9261346,0.9872947984149947
1.9263171,0.9883011510157872
1.9265118,0.9893075036165797
1.9267557,0.9903138562173721
1.9270656,0.9913202088181646
1.9272066,0.9923265614189571
1.9276086,0.9933329140197497
1.9280771,0.9943392666205422
1.9287186,0.9953456192213347
1.9294256,0.9963519718221272
1.930609,0.9973583244229197
1.9369135,0.9983646770237122
1.9737389,1.0
2.0,1.0
1.9737389,0.9993710296245046


==> data/cdf_values/clad/class_5.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
1.9145463,0.0
1.9145463,0.002053388090349076
1.9146256,0.004106776180698152
1.9146256,0.006160164271047228
1.9146256,0.008213552361396304
1.9147737,0.01026694045174538
1.9147737,0.012320328542094456
1.9148438,0.014373716632443531
1.9149212,0.01642710472279261
1.9159796,0.018480492813141684
1.9205508,0.02053388090349076
1.9205508,0.022587268993839837
1.9206281,0.024640657084188913
1.9206309,0.026694045174537988
1.9206431,0.028747433264887063
1.9218038,0.030800821355236138
1.9228269,0.03285420944558522
1.9229453,0.03490759753593429
1.9229459,0.03696098562628337
1.9229473,0.039014373716632446
1.9230161,0.04106776180698152
1.9230968,0.043121149897330596
1.9232757,0.045174537987679675
1.9232767,0.04722792607802875
1.9235282,0.049281314168377825
1.9235964,0.0513347022587269
1.9236075,0.053388090349075976
1.9236529,0.055441478439425054
1.9237225,0.057494866529774126
1.9237293,0.059548254620123205
1.9239492,0.061601642710472276
1.9244056,0.06365503080082136
1.9244065,0.06570841889117043
1.9244069,0.06776180698151951
1.924408,0.06981519507186858
1.924408,0.07186858316221766
1.9244087,0.07392197125256673
1.9244089,0.07597535934291581
1.9244093,0.07802874743326489
1.9244093,0.08008213552361396
1.9244093,0.08213552361396304
1.9244101,0.08418891170431211
1.9244101,0.08624229979466119
1.9244113,0.08829568788501027
1.9244121,0.09034907597535935
1.9244124,0.09240246406570841
1.9244125,0.0944558521560575
1.9250083,0.09650924024640657
1.925009,0.09856262833675565
1.925009,0.10061601642710473
1.9253225,0.1026694045174538
1.925323,0.10472279260780287
1.9253244,0.10677618069815195
1.9253255,0.10882956878850103
1.925498,0.11088295687885011
1.9258701,0.11293634496919917
1.9263906,0.11498973305954825
1.9263908,0.11704312114989733
1.9263942,0.11909650924024641
1.9263945,0.12114989733059549
1.9263964,0.12320328542094455
1.9263971,0.12525667351129363
1.9263983,0.1273100616016427
1.9263996,0.1293634496919918
1.9264029,0.13141683778234087
1.9264053,0.13347022587268995
1.9264058,0.13552361396303902
1.9264059,0.1375770020533881
1.9264089,0.13963039014373715
1.9264092,0.14168377823408623
1.92641,0.1437371663244353
1.9264104,0.1457905544147844
1.9264109,0.14784394250513347
1.926411,0.14989733059548255
1.9264112,0.15195071868583163
1.9264117,0.1540041067761807
1.9264134,0.15605749486652978
1.9264169,0.15811088295687886
1.9264169,0.1601642710472279
1.9264188,0.162217659137577
1.9264216,0.16427104722792607
1.9264226,0.16632443531827515
1.9264235,0.16837782340862423
1.9264297,0.1704312114989733
1.9264314,0.17248459958932238
1.9264321,0.17453798767967146
1.9264328,0.17659137577002054
1.9264334,0.17864476386036962
1.9264336,0.1806981519507187
1.926434,0.18275154004106775
1.926434,0.18480492813141683
1.9264355,0.1868583162217659
1.9264371,0.188911704312115
1.9264371,0.19096509240246407
1.9264376,0.19301848049281314
1.9264381,0.19507186858316222
1.9264383,0.1971252566735113
1.9264386,0.19917864476386038
1.9264402,0.20123203285420946
1.9264417,0.2032854209445585
1.9264418,0.2053388090349076
1.9264425,0.20739219712525667
1.9264448,0.20944558521560575
1.9264475,0.21149897330595482
1.9264479,0.2135523613963039
1.9264486,0.21560574948665298
1.9264512,0.21765913757700206
1.9264839,0.21971252566735114
1.926501,0.22176591375770022
1.9265018,0.22381930184804927
1.9265034,0.22587268993839835
1.9270294,0.22792607802874743
1.9276592,0.2299794661190965
1.9285536,0.23203285420944558
1.9290948,0.23408624229979466
1.9290962,0.23613963039014374
1.9291229,0.23819301848049282
1.9296496,0.2402464065708419
1.929661,0.24229979466119098
1.9296747,0.24435318275154005
1.9296775,0.2464065708418891
1.9296789,0.24845995893223818
1.9296821,0.25051334702258726
1.929683,0.25256673511293637
1.929684,0.2546201232032854
1.9296861,0.25667351129363447
1.9297037,0.2587268993839836
1.9297042,0.26078028747433263
1.9297068,0.26283367556468173
1.9297094,0.2648870636550308
1.9297186,0.2669404517453799
1.9303968,0.26899383983572894
1.930497,0.27104722792607805
1.9308959,0.2731006160164271
1.9308959,0.2751540041067762
1.9309002,0.27720739219712526
1.930901,0.2792607802874743
1.9309013,0.2813141683778234
1.9309025,0.28336755646817247
1.9309027,0.28542094455852157
1.9309031,0.2874743326488706
1.9309037,0.28952772073921973
1.9309053,0.2915811088295688
1.9309056,0.2936344969199179
1.9309077,0.29568788501026694
1.9309083,0.29774127310061604
1.9309089,0.2997946611909651
1.930909,0.30184804928131415
1.9309099,0.30390143737166325
1.93091,0.3059548254620123
1.9309107,0.3080082135523614
1.9309113,0.31006160164271046
1.930912,0.31211498973305957
1.9309123,0.3141683778234086
1.9309133,0.3162217659137577
1.9309134,0.3182751540041068
1.9309169,0.3203285420944558
1.9309175,0.32238193018480493
1.9309194,0.324435318275154
1.9309196,0.3264887063655031
1.9309204,0.32854209445585214
1.9309211,0.33059548254620125
1.9309217,0.3326488706365503
1.9309242,0.3347022587268994
1.9309242,0.33675564681724846
1.9309251,0.33880903490759756
1.9309256,0.3408624229979466
1.9309257,0.34291581108829566
1.930926,0.34496919917864477
1.9309261,0.3470225872689938
1.9309261,0.3490759753593429
1.9309268,0.351129363449692
1.9309273,0.3531827515400411
1.9309275,0.35523613963039014
1.9309275,0.35728952772073924
1.9309275,0.3593429158110883
1.9309278,0.3613963039014374
1.9309286,0.36344969199178645
1.9309291,0.3655030800821355
1.9309292,0.3675564681724846
1.9309307,0.36960985626283366
1.9309311,0.37166324435318276
1.9309312,0.3737166324435318
1.9309312,0.3757700205338809
1.9309313,0.37782340862423
1.9309324,0.3798767967145791
1.9309332,0.38193018480492813
1.9309334,0.3839835728952772
1.9309337,0.3860369609856263
1.930934,0.38809034907597534
1.9309341,0.39014373716632444
1.9309344,0.3921971252566735
1.9309345,0.3942505133470226
1.9309354,0.39630390143737165
1.9309356,0.39835728952772076
1.9309359,0.4004106776180698
1.930936,0.4024640657084189
1.9309361,0.40451745379876797
1.9309374,0.406570841889117
1.9309378,0.4086242299794661
1.9309378,0.4106776180698152
1.9309378,0.4127310061601643
1.9309378,0.41478439425051333
1.930938,0.41683778234086244
1.9309382,0.4188911704312115
1.9309385,0.4209445585215606
1.9309393,0.42299794661190965
1.9309397,0.42505133470225875
1.9309399,0.4271047227926078
1.9309404,0.42915811088295686
1.9309405,0.43121149897330596
1.9309406,0.433264887063655
1.9309406,0.4353182751540041
1.930941,0.43737166324435317
1.9309412,0.4394250513347023
1.9309418,0.4414784394250513
1.9309423,0.44353182751540043
1.9309424,0.4455852156057495
1.9309424,0.44763860369609854
1.9309425,0.44969199178644764
1.9309428,0.4517453798767967
1.9309428,0.4537987679671458
1.930943,0.45585215605749485
1.930943,0.45790554414784396
1.9309431,0.459958932238193
1.9309433,0.4620123203285421
1.9309435,0.46406570841889117
1.9309435,0.46611909650924027
1.9309443,0.4681724845995893
1.9309446,0.4702258726899384
1.9309447,0.4722792607802875
1.9309447,0.47433264887063653
1.9309448,0.47638603696098564
1.9309449,0.4784394250513347
1.930945,0.4804928131416838
1.9309452,0.48254620123203285
1.9309452,0.48459958932238195
1.9309455,0.486652977412731
1.9309456,0.4887063655030801
1.9309461,0.49075975359342916
1.9309462,0.4928131416837782
1.9309465,0.4948665297741273
1.9309466,0.49691991786447637
1.9309467,0.4989733059548255
1.9309471,0.5010266940451745
1.9309472,0.5030800821355236
1.9309473,0.5051334702258727
1.9309473,0.5071868583162218
1.9309473,0.5092402464065708
1.9309474,0.5112936344969199
1.9309477,0.5133470225872689
1.9309479,0.5154004106776181
1.9309481,0.5174537987679672
1.9309483,0.5195071868583162
1.9309484,0.5215605749486653
1.9309484,0.5236139630390144
1.9309487,0.5256673511293635
1.9309487,0.5277207392197125
1.930949,0.5297741273100616
1.9309492,0.5318275154004107
1.9309494,0.5338809034907598
1.9309494,0.5359342915811088
1.9309497,0.5379876796714579
1.9309498,0.5400410677618069
1.9309502,0.5420944558521561
1.9309506,0.5441478439425051
1.9309512,0.5462012320328542
1.9309514,0.5482546201232033
1.9309514,0.5503080082135524
1.9309515,0.5523613963039015
1.9309516,0.5544147843942505
1.9309516,0.5564681724845996
1.9309518,0.5585215605749486
1.9309518,0.5605749486652978
1.9309518,0.5626283367556468
1.9309523,0.5646817248459959
1.9309525,0.5667351129363449
1.9309528,0.5687885010266941
1.9309528,0.5708418891170431
1.9309531,0.5728952772073922
1.9309536,0.5749486652977412
1.9309537,0.5770020533880903
1.930954,0.5790554414784395
1.9309542,0.5811088295687885
1.9309542,0.5831622176591376
1.9309543,0.5852156057494866
1.9309546,0.5872689938398358
1.9309547,0.5893223819301848
1.9309547,0.5913757700205339
1.9309555,0.5934291581108829
1.930957,0.5954825462012321
1.9309571,0.5975359342915811
1.9309573,0.5995893223819302
1.9309573,0.6016427104722792
1.9309577,0.6036960985626283
1.9309579,0.6057494866529775
1.930958,0.6078028747433265
1.9309583,0.6098562628336756
1.930959,0.6119096509240246
1.9309591,0.6139630390143738
1.9309595,0.6160164271047228
1.9309595,0.6180698151950719
1.9309599,0.6201232032854209
1.9309602,0.62217659137577
1.9309602,0.6242299794661191
1.9309603,0.6262833675564682
1.9309607,0.6283367556468172
1.9309614,0.6303901437371663
1.9309615,0.6324435318275154
1.9309616,0.6344969199178645
1.9309617,0.6365503080082136
1.9309618,0.6386036960985626
1.930962,0.6406570841889117
1.9309621,0.6427104722792608
1.9309621,0.6447638603696099
1.9309626,0.6468172484599589
1.9309627,0.648870636550308
1.9309627,0.6509240246406571
1.9309628,0.6529774127310062
1.9309628,0.6550308008213552
1.9309628,0.6570841889117043
1.9309629,0.6591375770020534
1.930963,0.6611909650924025
1.9309632,0.6632443531827515
1.9309634,0.6652977412731006
1.9309638,0.6673511293634496
1.9309639,0.6694045174537988
1.930964,0.6714579055441479
1.930964,0.6735112936344969
1.9309645,0.675564681724846
1.9309648,0.6776180698151951
1.9309651,0.6796714579055442
1.9309653,0.6817248459958932
1.9309654,0.6837782340862423
1.9309658,0.6858316221765913
1.9309664,0.6878850102669405
1.9309671,0.6899383983572895
1.9309673,0.6919917864476386
1.9309675,0.6940451745379876
1.9309676,0.6960985626283368
1.9309678,0.6981519507186859
1.9309679,0.7002053388090349
1.9309682,0.702258726899384
1.9309683,0.704312114989733
1.9309688,0.7063655030800822
1.9309689,0.7084188911704312
1.9309692,0.7104722792607803
1.9309695,0.7125256673511293
1.9309695,0.7145790554414785
1.9309697,0.7166324435318275
1.93097,0.7186858316221766
1.9309702,0.7207392197125256
1.9309703,0.7227926078028748
1.9309705,0.7248459958932238
1.9309716,0.7268993839835729
1.9309725,0.728952772073922
1.9309725,0.731006160164271
1.9309728,0.7330595482546202
1.9309729,0.7351129363449692
1.930973,0.7371663244353183
1.9309735,0.7392197125256673
1.9309739,0.7412731006160165
1.930974,0.7433264887063655
1.9309765,0.7453798767967146
1.9309766,0.7474332648870636
1.9309767,0.7494866529774127
1.9309769,0.7515400410677618
1.9309776,0.7535934291581109
1.9309781,0.75564681724846
1.9309783,0.757700205338809
1.9309789,0.7597535934291582
1.9309796,0.7618069815195072
1.9309797,0.7638603696098563
1.9309798,0.7659137577002053
1.93098,0.7679671457905544
1.93098,0.7700205338809035
1.9309804,0.7720739219712526
1.9309814,0.7741273100616016
1.9309832,0.7761806981519507
1.9309838,0.7782340862422998
1.9309838,0.7802874743326489
1.930984,0.7823408624229979
1.9309843,0.784394250513347
1.9309843,0.7864476386036962
1.9309857,0.7885010266940452
1.9309859,0.7905544147843943
1.9309859,0.7926078028747433
1.930986,0.7946611909650924
1.9309862,0.7967145790554415
1.9309864,0.7987679671457906
1.9309864,0.8008213552361396
1.9309869,0.8028747433264887
1.930987,0.8049281314168378
1.9309871,0.8069815195071869
1.9309876,0.8090349075975359
1.9309876,0.811088295687885
1.9309877,0.813141683778234
1.9309882,0.8151950718685832
1.9309914,0.8172484599589322
1.9309927,0.8193018480492813
1.9309934,0.8213552361396304
1.9309937,0.8234086242299795
1.930994,0.8254620123203286
1.9309974,0.8275154004106776
1.9309986,0.8295687885010267
1.9309986,0.8316221765913757
1.9309998,0.8336755646817249
1.9309999,0.8357289527720739
1.9310002,0.837782340862423
1.9310007,0.839835728952772
1.9310033,0.8418891170431212
1.9310033,0.8439425051334702
1.9310038,0.8459958932238193
1.9310038,0.8480492813141683
1.9310058,0.8501026694045175
1.9310069,0.8521560574948666
1.9310079,0.8542094455852156
1.9310105,0.8562628336755647
1.9310191,0.8583162217659137
1.9334655,0.8603696098562629
1.9334655,0.8624229979466119
1.9341159,0.864476386036961
1.9341487,0.86652977412731
1.9357681,0.8685831622176592
1.937381,0.8706365503080082
1.9374526,0.8726899383983573
1.9374542,0.8747433264887063
1.937604,0.8767967145790554
1.9382085,0.8788501026694046
1.9382094,0.8809034907597536
1.9382746,0.8829568788501027
1.9383521,0.8850102669404517
1.9383572,0.8870636550308009
1.9384288,0.8891170431211499
1.9385049,0.891170431211499
1.939601,0.893223819301848
1.9417591,0.8952772073921971
1.9417863,0.8973305954825462
1.9418168,0.8993839835728953
1.9418458,0.9014373716632443
1.9418466,0.9034907597535934
1.9418733,0.9055441478439425
1.9418776,0.9075975359342916
1.9419067,0.9096509240246407
1.9419329,0.9117043121149897
1.9419332,0.9137577002053389
1.9419339,0.9158110882956879
1.9419343,0.917864476386037
1.9419596,0.919917864476386
1.941961,0.9219712525667351
1.9419892,0.9240246406570842
1.94199,0.9260780287474333
1.9419903,0.9281314168377823
1.9419916,0.9301848049281314
1.9419935,0.9322381930184805
1.94202,0.9342915811088296
1.9420207,0.9363449691991786
1.942023,0.9383983572895277
1.9420515,0.9404517453798767
1.9420831,0.9425051334702259
1.9421091,0.944558521560575
1.9421116,0.946611909650924
1.942136,0.9486652977412731
1.942158,0.9507186858316222
1.9471782,0.9527720739219713
1.9471782,0.9548254620123203
1.9471782,0.9568788501026694
1.9471784,0.9589322381930184
1.9471784,0.9609856262833676
1.9471784,0.9630390143737166
1.9471784,0.9650924024640657
1.9471784,0.9671457905544147
1.9471784,0.9691991786447639
1.9471784,0.971252566735113
1.9471785,0.973305954825462
1.9471788,0.9753593429158111
1.9471788,0.9774127310061602
1.9471815,0.9794661190965093
1.9471923,0.9815195071868583
1.9471927,0.9835728952772074
1.9503257,0.9856262833675564
1.9503381,0.9876796714579056
1.9503381,0.9897330595482546
1.9503382,0.9917864476386037
1.9503388,0.9938398357289527
1.9582331,0.9958932238193019
1.9582331,0.997946611909651
1.9671947,1.0
2.0,1.0
1.9671947,1.0


==> data/cdf_values/clad/class_6.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
1.9176284,0.0
1.9176284,0.001763668430335097
1.9212955,0.003527336860670194
1.9212999,0.005291005291005291
1.9213018,0.007054673721340388
1.921302,0.008818342151675485
1.921302,0.010582010582010581
1.9213023,0.012345679012345678
1.9213027,0.014109347442680775
1.9213045,0.015873015873015872
1.9213045,0.01763668430335097
1.9213046,0.019400352733686066
1.9213046,0.021164021164021163
1.9213079,0.02292768959435626
1.921309,0.024691358024691357
1.9213091,0.026455026455026454
1.9213091,0.02821869488536155
1.9213104,0.029982363315696647
1.9213117,0.031746031746031744
1.9213117,0.03350970017636684
1.9213268,0.03527336860670194
1.9213272,0.037037037037037035
1.9213285,0.03880070546737213
1.9213288,0.04056437389770723
1.9213301,0.042328042328042326
1.9213325,0.04409171075837742
1.9213347,0.04585537918871252
1.9213376,0.047619047619047616
1.9213474,0.04938271604938271
1.9213494,0.05114638447971781
1.9213514,0.05291005291005291
1.9213524,0.054673721340388004
1.9213544,0.0564373897707231
1.9213547,0.0582010582010582
1.9213547,0.059964726631393295
1.9213556,0.06172839506172839
1.9213557,0.06349206349206349
1.9213567,0.06525573192239859
1.9213568,0.06701940035273368
1.9213568,0.06878306878306878
1.9213581,0.07054673721340388
1.9213583,0.07231040564373897
1.9213585,0.07407407407407407
1.9213595,0.07583774250440917
1.9213605,0.07760141093474426
1.9213607,0.07936507936507936
1.9213609,0.08112874779541446
1.9213622,0.08289241622574955
1.9213648,0.08465608465608465
1.921416,0.08641975308641975
1.9219286,0.08818342151675485
1.9219288,0.08994708994708994
1.9219288,0.09171075837742504
1.9219291,0.09347442680776014
1.9220202,0.09523809523809523
1.9220213,0.09700176366843033
1.9220219,0.09876543209876543
1.9220228,0.10052910052910052
1.9220232,0.10229276895943562
1.9220245,0.10405643738977072
1.9220264,0.10582010582010581
1.9220264,0.10758377425044091
1.9220281,0.10934744268077601
1.9220471,0.1111111111111111
1.9220473,0.1128747795414462
1.922048,0.1146384479717813
1.9220481,0.1164021164021164
1.9220484,0.11816578483245149
1.9220486,0.11992945326278659
1.922051,0.12169312169312169
1.922051,0.12345679012345678
1.9220511,0.12522045855379188
1.92207,0.12698412698412698
1.92207,0.12874779541446207
1.9220703,0.13051146384479717
1.9220706,0.13227513227513227
1.9220736,0.13403880070546736
1.9220749,0.13580246913580246
1.9220753,0.13756613756613756
1.9220756,0.13932980599647266
1.9220762,0.14109347442680775
1.9220779,0.14285714285714285
1.9220779,0.14462081128747795
1.9220779,0.14638447971781304
1.9220787,0.14814814814814814
1.9220797,0.14991181657848324
1.9222255,0.15167548500881833
1.9225776,0.15343915343915343
1.9225793,0.15520282186948853
1.92258,0.15696649029982362
1.9225805,0.15873015873015872
1.9225817,0.16049382716049382
1.9225818,0.16225749559082892
1.9225825,0.164021164021164
1.9225833,0.1657848324514991
1.9225838,0.1675485008818342
1.9225851,0.1693121693121693
1.9225869,0.1710758377425044
1.9225869,0.1728395061728395
1.9225886,0.1746031746031746
1.922589,0.1763668430335097
1.9225895,0.1781305114638448
1.9225897,0.17989417989417988
1.9225905,0.18165784832451498
1.9225905,0.18342151675485008
1.922591,0.18518518518518517
1.9225922,0.18694885361552027
1.9225926,0.18871252204585537
1.9225941,0.19047619047619047
1.9225953,0.19223985890652556
1.922596,0.19400352733686066
1.9225961,0.19576719576719576
1.9226224,0.19753086419753085
1.9226232,0.19929453262786595
1.9226234,0.20105820105820105
1.922624,0.20282186948853614
1.9226243,0.20458553791887124
1.9226253,0.20634920634920634
1.9226254,0.20811287477954143
1.9226261,0.20987654320987653
1.9226263,0.21164021164021163
1.9226272,0.21340388007054673
1.9226278,0.21516754850088182
1.9226279,0.21693121693121692
1.9226283,0.21869488536155202
1.9226285,0.2204585537918871
1.9226296,0.2222222222222222
1.9226302,0.2239858906525573
1.9226308,0.2257495590828924
1.922631,0.2275132275132275
1.9226317,0.2292768959435626
1.922632,0.2310405643738977
1.9226327,0.2328042328042328
1.9226333,0.2345679012345679
1.9226567,0.23633156966490299
1.9226618,0.23809523809523808
1.9226627,0.23985890652557318
1.9226632,0.24162257495590828
1.9226632,0.24338624338624337
1.9226635,0.24514991181657847
1.9226648,0.24691358024691357
1.9226655,0.24867724867724866
1.922666,0.25044091710758376
1.9226669,0.25220458553791886
1.9226673,0.25396825396825395
1.9226685,0.25573192239858905
1.9226696,0.25749559082892415
1.9226701,0.25925925925925924
1.9226702,0.26102292768959434
1.9226702,0.26278659611992944
1.9226707,0.26455026455026454
1.9226713,0.26631393298059963
1.9226723,0.26807760141093473
1.9226729,0.2698412698412698
1.9226735,0.2716049382716049
1.9226747,0.27336860670194
1.9226754,0.2751322751322751
1.9226761,0.2768959435626102
1.9226779,0.2786596119929453
1.9226823,0.2804232804232804
1.9227037,0.2821869488536155
1.9227386,0.2839506172839506
1.9227854,0.2857142857142857
1.9227872,0.2874779541446208
1.9238518,0.2892416225749559
1.9241657,0.291005291005291
1.9247605,0.2927689594356261
1.9247607,0.2945326278659612
1.9247608,0.2962962962962963
1.924761,0.2980599647266314
1.9247613,0.2998236331569665
1.9247618,0.30158730158730157
1.9251146,0.30335097001763667
1.9252461,0.30511463844797176
1.9261858,0.30687830687830686
1.926186,0.30864197530864196
1.926186,0.31040564373897706
1.9261861,0.31216931216931215
1.9262881,0.31393298059964725
1.9264679,0.31569664902998235
1.9269575,0.31746031746031744
1.9271967,0.31922398589065254
1.9276125,0.32098765432098764
1.9276127,0.32275132275132273
1.927614,0.32451499118165783
1.92762,0.3262786596119929
1.92762,0.328042328042328
1.9276214,0.3298059964726631
1.9276223,0.3315696649029982
1.9276228,0.3333333333333333
1.9276233,0.3350970017636684
1.9276234,0.3368606701940035
1.9276241,0.3386243386243386
1.9276247,0.3403880070546737
1.9276263,0.3421516754850088
1.9276267,0.3439153439153439
1.9276289,0.345679012345679
1.9276295,0.3474426807760141
1.927632,0.3492063492063492
1.927632,0.3509700176366843
1.927632,0.3527336860670194
1.9276326,0.3544973544973545
1.9276332,0.3562610229276896
1.9276334,0.35802469135802467
1.9276341,0.35978835978835977
1.927635,0.36155202821869487
1.9276366,0.36331569664902996
1.9276366,0.36507936507936506
1.9276371,0.36684303350970016
1.9276373,0.36860670194003525
1.9276375,0.37037037037037035
1.9276383,0.37213403880070545
1.9276384,0.37389770723104054
1.927639,0.37566137566137564
1.927639,0.37742504409171074
1.9276392,0.37918871252204583
1.92764,0.38095238095238093
1.9276408,0.38271604938271603
1.9276409,0.3844797178130511
1.9276419,0.3862433862433862
1.9276425,0.3880070546737213
1.9276426,0.3897707231040564
1.9276427,0.3915343915343915
1.9276428,0.3932980599647266
1.927645,0.3950617283950617
1.9276456,0.3968253968253968
1.9276458,0.3985890652557319
1.9276459,0.400352733686067
1.9276481,0.4021164021164021
1.9276484,0.4038800705467372
1.9276485,0.4056437389770723
1.9276491,0.4074074074074074
1.9276502,0.4091710758377425
1.9276503,0.4109347442680776
1.9276512,0.4126984126984127
1.9276514,0.4144620811287478
1.9276519,0.41622574955908287
1.9276521,0.41798941798941797
1.9276522,0.41975308641975306
1.9276524,0.42151675485008816
1.927653,0.42328042328042326
1.927653,0.42504409171075835
1.9276536,0.42680776014109345
1.9276536,0.42857142857142855
1.9276539,0.43033509700176364
1.9276545,0.43209876543209874
1.9276552,0.43386243386243384
1.9276555,0.43562610229276894
1.9276556,0.43738977072310403
1.9276563,0.43915343915343913
1.9276565,0.4409171075837742
1.9276567,0.4426807760141093
1.9276569,0.4444444444444444
1.9276569,0.4462081128747795
1.9276569,0.4479717813051146
1.9276574,0.4497354497354497
1.9276575,0.4514991181657848
1.9276576,0.4532627865961199
1.9276578,0.455026455026455
1.927658,0.4567901234567901
1.927658,0.4585537918871252
1.9276582,0.4603174603174603
1.9276584,0.4620811287477954
1.9276586,0.4638447971781305
1.9276586,0.4656084656084656
1.927659,0.4673721340388007
1.9276593,0.4691358024691358
1.9276593,0.4708994708994709
1.9276593,0.47266313932980597
1.9276596,0.47442680776014107
1.9276597,0.47619047619047616
1.9276601,0.47795414462081126
1.9276603,0.47971781305114636
1.9276605,0.48148148148148145
1.9276606,0.48324514991181655
1.927661,0.48500881834215165
1.9276614,0.48677248677248675
1.9276617,0.48853615520282184
1.927662,0.49029982363315694
1.9276632,0.49206349206349204
1.9276636,0.49382716049382713
1.9276638,0.49559082892416223
1.927664,0.4973544973544973
1.9276662,0.4991181657848324
1.9276671,0.5008818342151675
1.9276675,0.5026455026455027
1.9276681,0.5044091710758377
1.9276689,0.5061728395061729
1.9276693,0.5079365079365079
1.9276693,0.5097001763668431
1.9276693,0.5114638447971781
1.9276695,0.5132275132275133
1.9276698,0.5149911816578483
1.9276699,0.5167548500881834
1.9276699,0.5185185185185185
1.9276708,0.5202821869488536
1.927671,0.5220458553791887
1.9276711,0.5238095238095238
1.9276711,0.5255731922398589
1.9276711,0.527336860670194
1.9276712,0.5291005291005291
1.9276712,0.5308641975308642
1.9276713,0.5326278659611993
1.9276714,0.5343915343915344
1.9276716,0.5361552028218695
1.9276718,0.5379188712522046
1.9276718,0.5396825396825397
1.9276719,0.5414462081128748
1.9276721,0.5432098765432098
1.9276721,0.544973544973545
1.9276721,0.54673721340388
1.9276724,0.5485008818342152
1.9276725,0.5502645502645502
1.9276726,0.5520282186948854
1.9276726,0.5537918871252204
1.9276727,0.5555555555555556
1.9276729,0.5573192239858906
1.9276729,0.5590828924162258
1.9276729,0.5608465608465608
1.9276729,0.562610229276896
1.9276731,0.564373897707231
1.9276738,0.5661375661375662
1.927674,0.5679012345679012
1.9276744,0.5696649029982364
1.9276744,0.5714285714285714
1.9276745,0.5731922398589065
1.9276747,0.5749559082892416
1.9276749,0.5767195767195767
1.927675,0.5784832451499118
1.9276751,0.5802469135802469
1.9276752,0.582010582010582
1.9276755,0.5837742504409171
1.9276756,0.5855379188712522
1.9276756,0.5873015873015873
1.9276773,0.5890652557319224
1.9276791,0.5908289241622575
1.9279048,0.5925925925925926
1.9279153,0.5943562610229277
1.9279158,0.5961199294532628
1.9279373,0.5978835978835979
1.9291071,0.599647266313933
1.9291073,0.6014109347442681
1.9291077,0.6031746031746031
1.9291079,0.6049382716049383
1.9291079,0.6067019400352733
1.9309343,0.6084656084656085
1.9320854,0.6102292768959435
1.9320862,0.6119929453262787
1.9325696,0.6137566137566137
1.9325702,0.6155202821869489
1.9363246,0.6172839506172839
1.9364371,0.6190476190476191
1.936765,0.6208112874779541
1.936811,0.6225749559082893
1.9369018,0.6243386243386243
1.9369442,0.6261022927689595
1.936945,0.6278659611992945
1.9369472,0.6296296296296297
1.9369649,0.6313932980599647
1.9370172,0.6331569664902998
1.9372332,0.6349206349206349
1.937571,0.63668430335097
1.937686,0.6384479717813051
1.9376868,0.6402116402116402
1.9376868,0.6419753086419753
1.9378474,0.6437389770723104
1.9380027,0.6455026455026455
1.9380784,0.6472663139329806
1.9384103,0.6490299823633157
1.9384397,0.6507936507936508
1.938458,0.6525573192239859
1.938458,0.654320987654321
1.938458,0.656084656084656
1.938458,0.6578483245149912
1.9384643,0.6596119929453262
1.93848,0.6613756613756614
1.9385523,0.6631393298059964
1.9385523,0.6649029982363316
1.9385524,0.6666666666666666
1.9385638,0.6684303350970018
1.938564,0.6701940035273368
1.9385641,0.671957671957672
1.9385641,0.673721340388007
1.9385641,0.6754850088183422
1.9385641,0.6772486772486772
1.9385642,0.6790123456790124
1.9385642,0.6807760141093474
1.9385811,0.6825396825396826
1.9385812,0.6843033509700176
1.9385812,0.6860670194003528
1.9385812,0.6878306878306878
1.9385815,0.689594356261023
1.9385815,0.691358024691358
1.9385815,0.6931216931216931
1.9385815,0.6948853615520282
1.9387602,0.6966490299823633
1.9387603,0.6984126984126984
1.9387603,0.7001763668430335
1.9387603,0.7019400352733686
1.9387603,0.7037037037037037
1.9387605,0.7054673721340388
1.9387841,0.7072310405643739
1.9387841,0.708994708994709
1.9387844,0.7107583774250441
1.9387844,0.7125220458553791
1.9387845,0.7142857142857143
1.9388676,0.7160493827160493
1.9388677,0.7178130511463845
1.9388677,0.7195767195767195
1.9388677,0.7213403880070547
1.9388677,0.7231040564373897
1.9388678,0.7248677248677249
1.9388678,0.7266313932980599
1.9388678,0.7283950617283951
1.9388679,0.7301587301587301
1.938868,0.7319223985890653
1.938868,0.7336860670194003
1.938868,0.7354497354497355
1.938868,0.7372134038800705
1.938868,0.7389770723104057
1.938868,0.7407407407407407
1.9388683,0.7425044091710759
1.9388683,0.7442680776014109
1.9388683,0.746031746031746
1.9389749,0.7477954144620811
1.9389749,0.7495590828924162
1.9390123,0.7513227513227513
1.9390123,0.7530864197530864
1.9390123,0.7548500881834215
1.9390124,0.7566137566137566
1.9390125,0.7583774250440917
1.9390125,0.7601410934744268
1.9390126,0.7619047619047619
1.9390126,0.763668430335097
1.9390126,0.7654320987654321
1.9390128,0.7671957671957672
1.9390128,0.7689594356261023
1.939013,0.7707231040564374
1.939013,0.7724867724867724
1.939013,0.7742504409171076
1.9390131,0.7760141093474426
1.9390519,0.7777777777777778
1.939052,0.7795414462081128
1.9390521,0.781305114638448
1.9390521,0.783068783068783
1.9390521,0.7848324514991182
1.9390521,0.7865961199294532
1.9390522,0.7883597883597884
1.9390522,0.7901234567901234
1.9390522,0.7918871252204586
1.9390522,0.7936507936507936
1.9390522,0.7954144620811288
1.9390522,0.7971781305114638
1.9390522,0.798941798941799
1.9390522,0.800705467372134
1.9390522,0.8024691358024691
1.9390522,0.8042328042328042
1.9390522,0.8059964726631393
1.9390522,0.8077601410934744
1.9390522,0.8095238095238095
1.9390522,0.8112874779541446
1.9390523,0.8130511463844797
1.9390523,0.8148148148148148
1.9390523,0.8165784832451499
1.9390523,0.818342151675485
1.9390523,0.8201058201058201
1.9390523,0.8218694885361552
1.9390523,0.8236331569664903
1.9390523,0.8253968253968254
1.9390523,0.8271604938271605
1.9390523,0.8289241622574955
1.9390525,0.8306878306878307
1.9390525,0.8324514991181657
1.9390525,0.8342151675485009
1.9390525,0.8359788359788359
1.9390525,0.8377425044091711
1.9390525,0.8395061728395061
1.9390525,0.8412698412698413
1.9390525,0.8430335097001763
1.9390525,0.8447971781305115
1.9390525,0.8465608465608465
1.9390525,0.8483245149911817
1.9390525,0.8500881834215167
1.9390526,0.8518518518518519
1.9390526,0.8536155202821869
1.9390526,0.855379188712522
1.9390526,0.8571428571428571
1.9390526,0.8589065255731922
1.9390526,0.8606701940035273
1.9390526,0.8624338624338624
1.9390526,0.8641975308641975
1.9390526,0.8659611992945326
1.9390526,0.8677248677248677
1.9390526,0.8694885361552028
1.9390526,0.8712522045855379
1.9390526,0.873015873015873
1.9390527,0.8747795414462081
1.9390528,0.8765432098765432
1.9390532,0.8783068783068783
1.9391394,0.8800705467372134
1.9391394,0.8818342151675485
1.93927,0.8835978835978836
1.93927,0.8853615520282186
1.9393932,0.8871252204585538
1.939652,0.8888888888888888
1.9403923,0.890652557319224
1.9405116,0.892416225749559
1.9405116,0.8941798941798942
1.9406233,0.8959435626102292
1.9406233,0.8977072310405644
1.9411142,0.8994708994708994
1.9411922,0.9012345679012346
1.9413958,0.9029982363315696
1.9415174,0.9047619047619048
1.9416277,0.9065255731922398
1.9416873,0.908289241622575
1.9418278,0.91005291005291
1.9418752,0.9118165784832452
1.9422438,0.9135802469135802
1.9422438,0.9153439153439153
1.9423301,0.9171075837742504
1.9423431,0.9188712522045855
1.9425023,0.9206349206349206
1.9425464,0.9223985890652557
1.942626,0.9241622574955908
1.9427781,0.9259259259259259
1.9427781,0.927689594356261
1.9427781,0.9294532627865961
1.9428481,0.9312169312169312
1.9430087,0.9329805996472663
1.9431584,0.9347442680776014
1.9432981,0.9365079365079365
1.9442322,0.9382716049382716
1.9443067,0.9400352733686067
1.9453447,0.9417989417989417
1.9455273,0.9435626102292769
1.9456382,0.9453262786596119
1.9456587,0.9470899470899471
1.9458193,0.9488536155202821
1.9461228,0.9506172839506173
1.947006,0.9523809523809523
1.948942,0.9541446208112875
1.948945,0.9559082892416225
1.9489493,0.9576719576719577
1.94895,0.9594356261022927
1.9489523,0.9611992945326279
1.9489561,0.9629629629629629
1.9489584,0.9647266313932981
1.9489598,0.9664902998236331
1.9602962,0.9682539682539683
1.973882,0.9700176366843033
1.9738829,0.9717813051146384
1.9738889,0.9735449735449735
1.9738946,0.9753086419753086
1.973902,0.9770723104056437
1.973903,0.9788359788359788
1.9739096,0.9805996472663139
1.9739223,0.982363315696649
1.9739237,0.9841269841269841
1.9739457,0.9858906525573192
1.9739473,0.9876543209876543
1.9739549,0.9894179894179894
1.9739614,0.9911816578483245
1.9739618,0.9929453262786596
1.9739622,0.9947089947089947
1.9739671,0.9964726631393298
1.9739677,0.9982363315696648
1.9739819,1.0
2.0,1.0
1.9739819,1.0


==> data/cdf_values/clad/class_7.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
0.039234996,0.0
0.039234996,0.0012484394506866417
1.9315417,0.0024968789013732834
1.9452034,0.003745318352059925
1.9453267,0.004993757802746567
1.9453373,0.006242197253433208
1.9453373,0.00749063670411985
1.945353,0.008739076154806492
1.9454116,0.009987515605493134
1.945447,0.011235955056179775
1.9454902,0.012484394506866416
1.9455276,0.01373283395755306
1.9455333,0.0149812734082397
1.9455459,0.016229712858926344
1.9455565,0.017478152309612985
1.9455789,0.018726591760299626
1.9455789,0.019975031210986267
1.9456012,0.02122347066167291
1.945611,0.02247191011235955
1.9456141,0.02372034956304619
1.9456279,0.024968789013732832
1.9456403,0.026217228464419477
1.945642,0.02746566791510612
1.9456553,0.02871410736579276
1.9456725,0.0299625468164794
1.9456725,0.031210986267166042
1.9456838,0.03245942571785269
1.9456928,0.033707865168539325
1.9456928,0.03495630461922597
1.9456995,0.03620474406991261
1.9457006,0.03745318352059925
1.945701,0.03870162297128589
1.9457021,0.039950062421972535
1.9457076,0.04119850187265917
1.9457107,0.04244694132334582
1.9457214,0.04369538077403246
1.9457268,0.0449438202247191
1.9457288,0.046192259675405745
1.9457337,0.04744069912609238
1.9457337,0.04868913857677903
1.9457365,0.049937578027465665
1.9457545,0.05118601747815231
1.9457554,0.052434456928838954
1.9457558,0.05368289637952559
1.9457582,0.05493133583021224
1.9457587,0.056179775280898875
1.9457598,0.05742821473158552
1.9457605,0.05867665418227216
1.9457656,0.0599250936329588
1.9457713,0.06117353308364544
1.9457756,0.062421972534332085
1.9457796,0.06367041198501873
1.9457989,0.06491885143570537
1.9458007,0.066167290886392
1.9458065,0.06741573033707865
1.9458089,0.0686641697877653
1.9458094,0.06991260923845194
1.9458187,0.07116104868913857
1.9458299,0.07240948813982521
1.9458348,0.07365792759051186
1.945835,0.0749063670411985
1.9458351,0.07615480649188515
1.9458377,0.07740324594257178
1.9458387,0.07865168539325842
1.9458398,0.07990012484394507
1.9458419,0.08114856429463171
1.9458419,0.08239700374531835
1.9458431,0.08364544319600499
1.9458472,0.08489388264669163
1.9458483,0.08614232209737828
1.9458493,0.08739076154806492
1.9458547,0.08863920099875156
1.9458687,0.0898876404494382
1.945869,0.09113607990012484
1.9458721,0.09238451935081149
1.9458721,0.09363295880149813
1.9458755,0.09488139825218476
1.9458767,0.09612983770287141
1.945886,0.09737827715355805
1.9458866,0.0986267166042447
1.9458871,0.09987515605493133
1.9458876,0.10112359550561797
1.9458908,0.10237203495630462
1.9458945,0.10362047440699126
1.9458954,0.10486891385767791
1.9458954,0.10611735330836454
1.9458956,0.10736579275905118
1.9459088,0.10861423220973783
1.9459113,0.10986267166042447
1.9459128,0.1111111111111111
1.9459152,0.11235955056179775
1.9459155,0.1136079900124844
1.9459186,0.11485642946317104
1.945924,0.11610486891385768
1.945926,0.11735330836454431
1.945926,0.11860174781523096
1.9459274,0.1198501872659176
1.9459295,0.12109862671660425
1.9459338,0.12234706616729088
1.9459362,0.12359550561797752
1.9459376,0.12484394506866417
1.9459424,0.12609238451935081
1.9459461,0.12734082397003746
1.9459479,0.1285892634207241
1.9459505,0.12983770287141075
1.945957,0.13108614232209737
1.9459617,0.132334581772784
1.9459623,0.13358302122347065
1.9459624,0.1348314606741573
1.945965,0.13607990012484394
1.945976,0.1373283395755306
1.9459878,0.13857677902621723
1.9459891,0.13982521847690388
1.9459894,0.14107365792759052
1.9459934,0.14232209737827714
1.9459937,0.14357053682896379
1.9459937,0.14481897627965043
1.9459953,0.14606741573033707
1.9459957,0.14731585518102372
1.9459991,0.14856429463171036
1.9459991,0.149812734082397
1.946003,0.15106117353308365
1.9460042,0.1523096129837703
1.9460049,0.15355805243445692
1.9460049,0.15480649188514356
1.9460075,0.1560549313358302
1.9460077,0.15730337078651685
1.9460092,0.1585518102372035
1.9460112,0.15980024968789014
1.9460168,0.16104868913857678
1.9460199,0.16229712858926343
1.9460204,0.16354556803995007
1.9460223,0.1647940074906367
1.9460292,0.16604244694132334
1.9460304,0.16729088639200998
1.9460341,0.16853932584269662
1.9460384,0.16978776529338327
1.9460387,0.17103620474406991
1.9460462,0.17228464419475656
1.9460465,0.1735330836454432
1.9460481,0.17478152309612985
1.9460495,0.1760299625468165
1.9460617,0.1772784019975031
1.9460629,0.17852684144818975
1.9460632,0.1797752808988764
1.9460659,0.18102372034956304
1.9460676,0.1822721598002497
1.9460676,0.18352059925093633
1.9460704,0.18476903870162298
1.9460704,0.18601747815230962
1.9460708,0.18726591760299627
1.9460825,0.18851435705368288
1.9460914,0.18976279650436953
1.9460919,0.19101123595505617
1.9460922,0.19225967540574282
1.9460933,0.19350811485642946
1.946094,0.1947565543071161
1.9460964,0.19600499375780275
1.9461021,0.1972534332084894
1.9461021,0.19850187265917604
1.946106,0.19975031210986266
1.946106,0.2009987515605493
1.9461077,0.20224719101123595
1.9461086,0.2034956304619226
1.9461086,0.20474406991260924
1.946111,0.20599250936329588
1.946115,0.20724094881398253
1.9461188,0.20848938826466917
1.9461199,0.20973782771535582
1.9461215,0.21098626716604243
1.9461219,0.21223470661672908
1.9461219,0.21348314606741572
1.9461231,0.21473158551810237
1.9461247,0.21598002496878901
1.9461278,0.21722846441947566
1.9461279,0.2184769038701623
1.9461313,0.21972534332084895
1.946132,0.2209737827715356
1.946132,0.2222222222222222
1.9461348,0.22347066167290885
1.9461353,0.2247191011235955
1.9461354,0.22596754057428214
1.946137,0.2272159800249688
1.9461408,0.22846441947565543
1.9461443,0.22971285892634208
1.9461491,0.23096129837702872
1.9461498,0.23220973782771537
1.9461508,0.23345817727840198
1.946153,0.23470661672908863
1.9461541,0.23595505617977527
1.9461541,0.23720349563046192
1.9461573,0.23845193508114856
1.9461584,0.2397003745318352
1.9461622,0.24094881398252185
1.9461627,0.2421972534332085
1.9461639,0.24344569288389514
1.9461662,0.24469413233458176
1.9461675,0.2459425717852684
1.9461687,0.24719101123595505
1.9461691,0.2484394506866417
1.9461694,0.24968789013732834
1.9461713,0.250936329588015
1.9461756,0.25218476903870163
1.9461768,0.2534332084893883
1.9461768,0.2546816479400749
1.9461772,0.25593008739076156
1.9461826,0.2571785268414482
1.946183,0.25842696629213485
1.9461857,0.2596754057428215
1.9461919,0.26092384519350814
1.9461932,0.26217228464419473
1.9461954,0.2634207240948814
1.9461958,0.264669163545568
1.9461987,0.26591760299625467
1.9461989,0.2671660424469413
1.9462013,0.26841448189762795
1.9462023,0.2696629213483146
1.946203,0.27091136079900124
1.9462051,0.2721598002496879
1.9462101,0.27340823970037453
1.9462113,0.2746566791510612
1.9462129,0.2759051186017478
1.946214,0.27715355805243447
1.9462163,0.2784019975031211
1.9462173,0.27965043695380776
1.9462193,0.2808988764044944
1.9462203,0.28214731585518105
1.9462209,0.2833957553058677
1.9462223,0.2846441947565543
1.9462252,0.2858926342072409
1.9462253,0.28714107365792757
1.9462259,0.2883895131086142
1.9462306,0.28963795255930086
1.9462309,0.2908863920099875
1.946231,0.29213483146067415
1.9462314,0.2933832709113608
1.9462326,0.29463171036204744
1.946235,0.2958801498127341
1.9462358,0.29712858926342073
1.9462368,0.2983770287141074
1.9462368,0.299625468164794
1.9462368,0.30087390761548066
1.9462382,0.3021223470661673
1.9462405,0.30337078651685395
1.9462445,0.3046192259675406
1.9462446,0.30586766541822724
1.9462459,0.30711610486891383
1.9462459,0.3083645443196005
1.9462516,0.3096129837702871
1.9462517,0.31086142322097376
1.9462525,0.3121098626716604
1.9462559,0.31335830212234705
1.9462563,0.3146067415730337
1.9462571,0.31585518102372034
1.9462571,0.317103620474407
1.9462574,0.31835205992509363
1.9462581,0.3196004993757803
1.94626,0.3208489388264669
1.9462602,0.32209737827715357
1.9462702,0.3233458177278402
1.9462703,0.32459425717852686
1.9462727,0.3258426966292135
1.9462729,0.32709113607990015
1.9462733,0.3283395755305868
1.9462743,0.3295880149812734
1.9462757,0.33083645443196
1.9462763,0.33208489388264667
1.9462844,0.3333333333333333
1.9462844,0.33458177278401996
1.9462861,0.3358302122347066
1.9462874,0.33707865168539325
1.9462879,0.3383270911360799
1.9462891,0.33957553058676654
1.9462903,0.3408239700374532
1.9462903,0.34207240948813983
1.9462934,0.3433208489388265
1.9462943,0.3445692883895131
1.9462963,0.34581772784019976
1.9462969,0.3470661672908864
1.9463005,0.34831460674157305
1.946302,0.3495630461922597
1.9463053,0.35081148564294634
1.9463084,0.352059925093633
1.9463084,0.3533083645443196
1.9463086,0.3545568039950062
1.9463089,0.35580524344569286
1.9463106,0.3570536828963795
1.9463111,0.35830212234706615
1.946312,0.3595505617977528
1.9463146,0.36079900124843944
1.9463155,0.3620474406991261
1.946316,0.36329588014981273
1.9463166,0.3645443196004994
1.9463171,0.365792759051186
1.9463179,0.36704119850187267
1.9463217,0.3682896379525593
1.9463228,0.36953807740324596
1.9463248,0.3707865168539326
1.9463274,0.37203495630461925
1.9463289,0.3732833957553059
1.9463317,0.37453183520599254
1.9463325,0.3757802746566791
1.9463362,0.37702871410736577
1.9463372,0.3782771535580524
1.9463404,0.37952559300873906
1.946343,0.3807740324594257
1.9463439,0.38202247191011235
1.9463445,0.383270911360799
1.9463465,0.38451935081148564
1.9463466,0.3857677902621723
1.9463476,0.38701622971285893
1.9463499,0.3882646691635456
1.9463501,0.3895131086142322
1.9463503,0.39076154806491886
1.946351,0.3920099875156055
1.9463549,0.39325842696629215
1.9463558,0.3945068664169788
1.9463634,0.39575530586766544
1.9463663,0.3970037453183521
1.9463687,0.3982521847690387
1.9463718,0.3995006242197253
1.9463725,0.40074906367041196
1.9463738,0.4019975031210986
1.9463754,0.40324594257178525
1.9463793,0.4044943820224719
1.9463832,0.40574282147315854
1.9463857,0.4069912609238452
1.9463892,0.40823970037453183
1.9463903,0.4094881398252185
1.9463918,0.4107365792759051
1.946394,0.41198501872659177
1.9463946,0.4132334581772784
1.9463953,0.41448189762796506
1.9463961,0.4157303370786517
1.9463965,0.41697877652933835
1.9463972,0.418227215980025
1.946398,0.41947565543071164
1.9463987,0.4207240948813982
1.9464004,0.42197253433208487
1.9464011,0.4232209737827715
1.946402,0.42446941323345816
1.946403,0.4257178526841448
1.9464036,0.42696629213483145
1.9464056,0.4282147315855181
1.9464056,0.42946317103620474
1.9464061,0.4307116104868914
1.9464066,0.43196004993757803
1.9464087,0.4332084893882647
1.9464091,0.4344569288389513
1.9464097,0.43570536828963796
1.9464126,0.4369538077403246
1.9464138,0.43820224719101125
1.9464159,0.4394506866416979
1.9464169,0.44069912609238454
1.9464177,0.4419475655430712
1.9464208,0.4431960049937578
1.9464239,0.4444444444444444
1.9464263,0.44569288389513106
1.9464269,0.4469413233458177
1.9464277,0.44818976279650435
1.9464285,0.449438202247191
1.9464294,0.45068664169787764
1.9464314,0.4519350811485643
1.9464315,0.45318352059925093
1.946433,0.4544319600499376
1.9464333,0.4556803995006242
1.9464364,0.45692883895131087
1.9464383,0.4581772784019975
1.9464407,0.45942571785268416
1.9464432,0.4606741573033708
1.9464481,0.46192259675405745
1.9464481,0.4631710362047441
1.9464514,0.46441947565543074
1.9464536,0.4656679151061174
1.9464567,0.46691635455680397
1.9464567,0.4681647940074906
1.94646,0.46941323345817726
1.9464668,0.4706616729088639
1.9464682,0.47191011235955055
1.946469,0.4731585518102372
1.9464715,0.47440699126092384
1.9464719,0.4756554307116105
1.9464725,0.4769038701622971
1.9464726,0.4781523096129838
1.9464747,0.4794007490636704
1.9464784,0.48064918851435706
1.9464787,0.4818976279650437
1.9464788,0.48314606741573035
1.9464798,0.484394506866417
1.9464798,0.48564294631710364
1.9464798,0.4868913857677903
1.9464818,0.48813982521847693
1.9464821,0.4893882646691635
1.9464823,0.49063670411985016
1.9464829,0.4918851435705368
1.9464836,0.49313358302122345
1.946484,0.4943820224719101
1.9464862,0.49563046192259674
1.9464887,0.4968789013732834
1.9464929,0.49812734082397003
1.946496,0.4993757802746567
1.9464965,0.5006242197253433
1.9464991,0.50187265917603
1.9464997,0.5031210986267166
1.9465064,0.5043695380774033
1.946507,0.5056179775280899
1.9465073,0.5068664169787765
1.9465079,0.5081148564294632
1.9465095,0.5093632958801498
1.946512,0.5106117353308365
1.9465132,0.5118601747815231
1.9465135,0.5131086142322098
1.9465156,0.5143570536828964
1.9465163,0.5156054931335831
1.9465204,0.5168539325842697
1.9465206,0.5181023720349563
1.9465225,0.519350811485643
1.9465225,0.5205992509363296
1.9465226,0.5218476903870163
1.9465289,0.5230961298377028
1.9465297,0.5243445692883895
1.9465303,0.5255930087390761
1.9465346,0.5268414481897628
1.9465373,0.5280898876404494
1.9465375,0.529338327091136
1.9465382,0.5305867665418227
1.9465386,0.5318352059925093
1.9465392,0.533083645443196
1.946542,0.5343320848938826
1.9465425,0.5355805243445693
1.9465446,0.5368289637952559
1.946546,0.5380774032459426
1.946546,0.5393258426966292
1.9465463,0.5405742821473158
1.9465463,0.5418227215980025
1.9465473,0.5430711610486891
1.946548,0.5443196004993758
1.9465511,0.5455680399500624
1.9465532,0.5468164794007491
1.9465532,0.5480649188514357
1.9465568,0.5493133583021224
1.9465578,0.550561797752809
1.9465582,0.5518102372034956
1.9465588,0.5530586766541823
1.9465605,0.5543071161048689
1.9465613,0.5555555555555556
1.9465644,0.5568039950062422
1.9465691,0.5580524344569289
1.9465706,0.5593008739076155
1.9465711,0.5605493133583022
1.9465744,0.5617977528089888
1.9465749,0.5630461922596754
1.9465778,0.5642946317103621
1.946582,0.5655430711610487
1.9465885,0.5667915106117354
1.9465888,0.568039950062422
1.946589,0.5692883895131086
1.9465909,0.5705368289637952
1.946593,0.5717852684144819
1.946593,0.5730337078651685
1.9465932,0.5742821473158551
1.946594,0.5755305867665418
1.9465945,0.5767790262172284
1.9465945,0.5780274656679151
1.9465986,0.5792759051186017
1.9465992,0.5805243445692884
1.9466031,0.581772784019975
1.9466032,0.5830212234706617
1.9466045,0.5842696629213483
1.9466047,0.5855181023720349
1.946608,0.5867665418227216
1.9466085,0.5880149812734082
1.9466112,0.5892634207240949
1.9466128,0.5905118601747815
1.9466131,0.5917602996254682
1.9466147,0.5930087390761548
1.9466162,0.5942571785268415
1.9466174,0.5955056179775281
1.946622,0.5967540574282147
1.9466245,0.5980024968789014
1.9466252,0.599250936329588
1.9466268,0.6004993757802747
1.9466277,0.6017478152309613
1.9466288,0.602996254681648
1.9466292,0.6042446941323346
1.9466324,0.6054931335830213
1.9466332,0.6067415730337079
1.9466348,0.6079900124843945
1.9466351,0.6092384519350812
1.9466352,0.6104868913857678
1.9466395,0.6117353308364545
1.9466407,0.6129837702871411
1.9466412,0.6142322097378277
1.9466412,0.6154806491885143
1.9466412,0.616729088639201
1.9466414,0.6179775280898876
1.9466423,0.6192259675405742
1.9466426,0.6204744069912609
1.9466435,0.6217228464419475
1.9466493,0.6229712858926342
1.9466523,0.6242197253433208
1.9466544,0.6254681647940075
1.9466556,0.6267166042446941
1.9466578,0.6279650436953808
1.9466593,0.6292134831460674
1.9466598,0.630461922596754
1.9466611,0.6317103620474407
1.9466612,0.6329588014981273
1.9466622,0.634207240948814
1.9466631,0.6354556803995006
1.9466665,0.6367041198501873
1.9466679,0.6379525593008739
1.9466687,0.6392009987515606
1.946671,0.6404494382022472
1.946671,0.6416978776529338
1.9466714,0.6429463171036205
1.9466715,0.6441947565543071
1.9466745,0.6454431960049938
1.9466745,0.6466916354556804
1.9466751,0.6479400749063671
1.9466751,0.6491885143570537
1.9466753,0.6504369538077404
1.9466761,0.651685393258427
1.946682,0.6529338327091136
1.9466826,0.6541822721598003
1.946683,0.6554307116104869
1.9466873,0.6566791510611736
1.9466882,0.6579275905118602
1.9466883,0.6591760299625468
1.9466891,0.6604244694132334
1.9466895,0.66167290886392
1.9466903,0.6629213483146067
1.9466903,0.6641697877652933
1.9466906,0.66541822721598
1.9466912,0.6666666666666666
1.9466912,0.6679151061173533
1.9466922,0.6691635455680399
1.9466951,0.6704119850187266
1.946696,0.6716604244694132
1.9466965,0.6729088639200999
1.9466975,0.6741573033707865
1.9467018,0.6754057428214731
1.9467056,0.6766541822721598
1.9467058,0.6779026217228464
1.9467076,0.6791510611735331
1.9467092,0.6803995006242197
1.9467105,0.6816479400749064
1.9467126,0.682896379525593
1.946713,0.6841448189762797
1.9467156,0.6853932584269663
1.9467255,0.686641697877653
1.9467292,0.6878901373283396
1.9467304,0.6891385767790262
1.9467313,0.6903870162297129
1.9467316,0.6916354556803995
1.946732,0.6928838951310862
1.946732,0.6941323345817728
1.9467325,0.6953807740324595
1.9467402,0.6966292134831461
1.9467429,0.6978776529338327
1.9467456,0.6991260923845194
1.9467468,0.700374531835206
1.9467473,0.7016229712858927
1.946748,0.7028714107365793
1.9467483,0.704119850187266
1.9467491,0.7053682896379525
1.9467508,0.7066167290886392
1.9467525,0.7078651685393258
1.9467548,0.7091136079900124
1.9467556,0.7103620474406991
1.9467564,0.7116104868913857
1.9467568,0.7128589263420724
1.9467621,0.714107365792759
1.9467627,0.7153558052434457
1.9467676,0.7166042446941323
1.9467692,0.717852684144819
1.9467711,0.7191011235955056
1.9467745,0.7203495630461922
1.9467756,0.7215980024968789
1.9467769,0.7228464419475655
1.9467783,0.7240948813982522
1.9467788,0.7253433208489388
1.9467797,0.7265917602996255
1.9467807,0.7278401997503121
1.946782,0.7290886392009988
1.9467826,0.7303370786516854
1.9467826,0.731585518102372
1.9467974,0.7328339575530587
1.9467994,0.7340823970037453
1.9468007,0.735330836454432
1.946801,0.7365792759051186
1.9468067,0.7378277153558053
1.9468074,0.7390761548064919
1.9468088,0.7403245942571786
1.9468124,0.7415730337078652
1.9468153,0.7428214731585518
1.9468155,0.7440699126092385
1.9468155,0.7453183520599251
1.9468164,0.7465667915106118
1.9468164,0.7478152309612984
1.9468172,0.7490636704119851
1.9468181,0.7503121098626716
1.9468188,0.7515605493133583
1.9468216,0.7528089887640449
1.9468235,0.7540574282147315
1.9468243,0.7553058676654182
1.9468247,0.7565543071161048
1.9468299,0.7578027465667915
1.9468317,0.7590511860174781
1.9468327,0.7602996254681648
1.9468331,0.7615480649188514
1.9468337,0.762796504369538
1.946834,0.7640449438202247
1.9468347,0.7652933832709113
1.9468377,0.766541822721598
1.9468405,0.7677902621722846
1.946841,0.7690387016229713
1.9468483,0.7702871410736579
1.9468491,0.7715355805243446
1.946852,0.7727840199750312
1.946852,0.7740324594257179
1.9468539,0.7752808988764045
1.9468541,0.7765293383270911
1.9468564,0.7777777777777778
1.9468564,0.7790262172284644
1.9468567,0.7802746566791511
1.9468567,0.7815230961298377
1.9468602,0.7827715355805244
1.9468673,0.784019975031211
1.9468694,0.7852684144818977
1.9468713,0.7865168539325843
1.9468718,0.787765293383271
1.9468788,0.7890137328339576
1.9468806,0.7902621722846442
1.9468812,0.7915106117353309
1.9468839,0.7927590511860175
1.9468849,0.7940074906367042
1.9468873,0.7952559300873908
1.9468968,0.7965043695380774
1.9468969,0.797752808988764
1.9468989,0.7990012484394506
1.946899,0.8002496878901373
1.9469059,0.8014981273408239
1.9469066,0.8027465667915106
1.946907,0.8039950062421972
1.9469078,0.8052434456928839
1.9469086,0.8064918851435705
1.9469094,0.8077403245942572
1.94691,0.8089887640449438
1.9469149,0.8102372034956304
1.9469209,0.8114856429463171
1.946922,0.8127340823970037
1.946922,0.8139825218476904
1.9469235,0.815230961298377
1.9469243,0.8164794007490637
1.9469247,0.8177278401997503
1.946926,0.818976279650437
1.9469261,0.8202247191011236
1.9469306,0.8214731585518102
1.946934,0.8227215980024969
1.946944,0.8239700374531835
1.9469458,0.8252184769038702
1.946948,0.8264669163545568
1.9469484,0.8277153558052435
1.946951,0.8289637952559301
1.9469512,0.8302122347066168
1.9469512,0.8314606741573034
1.9469525,0.83270911360799
1.9469599,0.8339575530586767
1.9469602,0.8352059925093633
1.9469626,0.83645443196005
1.9469672,0.8377028714107366
1.9469786,0.8389513108614233
1.9469818,0.8401997503121099
1.9469881,0.8414481897627965
1.9469883,0.8426966292134831
1.9469889,0.8439450686641697
1.946989,0.8451935081148564
1.9469897,0.846441947565543
1.9469917,0.8476903870162297
1.9469941,0.8489388264669163
1.9470057,0.850187265917603
1.9470059,0.8514357053682896
1.9470072,0.8526841448189763
1.9470088,0.8539325842696629
1.9470123,0.8551810237203495
1.9470158,0.8564294631710362
1.9470179,0.8576779026217228
1.9470181,0.8589263420724095
1.9470222,0.8601747815230961
1.9470222,0.8614232209737828
1.9470248,0.8626716604244694
1.9470296,0.8639200998751561
1.9470307,0.8651685393258427
1.9470334,0.8664169787765293
1.9470353,0.867665418227216
1.9470501,0.8689138576779026
1.9470569,0.8701622971285893
1.9470587,0.8714107365792759
1.9470677,0.8726591760299626
1.9470716,0.8739076154806492
1.9470751,0.8751560549313359
1.9470751,0.8764044943820225
1.9470857,0.8776529338327091
1.9470893,0.8789013732833958
1.9470917,0.8801498127340824
1.947092,0.8813982521847691
1.9470925,0.8826466916354557
1.9470927,0.8838951310861424
1.9470936,0.885143570536829
1.9470936,0.8863920099875156
1.9470944,0.8876404494382022
1.9470952,0.8888888888888888
1.9470954,0.8901373283395755
1.9470997,0.8913857677902621
1.9471023,0.8926342072409488
1.9471023,0.8938826466916354
1.9471058,0.8951310861423221
1.9471059,0.8963795255930087
1.947108,0.8976279650436954
1.9471096,0.898876404494382
1.9471123,0.9001248439450686
1.9471132,0.9013732833957553
1.9471152,0.9026217228464419
1.9471252,0.9038701622971286
1.947134,0.9051186017478152
1.9471394,0.9063670411985019
1.9471447,0.9076154806491885
1.9471447,0.9088639200998752
1.9471482,0.9101123595505618
1.9471482,0.9113607990012484
1.9471514,0.9126092384519351
1.9471548,0.9138576779026217
1.9471548,0.9151061173533084
1.9471568,0.916354556803995
1.9471585,0.9176029962546817
1.9471611,0.9188514357053683
1.9471622,0.920099875156055
1.9471723,0.9213483146067416
1.9471724,0.9225967540574282
1.9471772,0.9238451935081149
1.947179,0.9250936329588015
1.947181,0.9263420724094882
1.9471819,0.9275905118601748
1.9471858,0.9288389513108615
1.9471887,0.9300873907615481
1.9471897,0.9313358302122348
1.9471908,0.9325842696629213
1.9471953,0.9338327091136079
1.9472041,0.9350811485642946
1.9472053,0.9363295880149812
1.9472182,0.9375780274656679
1.94722,0.9388264669163545
1.9472213,0.9400749063670412
1.9472256,0.9413233458177278
1.9472293,0.9425717852684145
1.9472435,0.9438202247191011
1.9472435,0.9450686641697877
1.9472443,0.9463171036204744
1.947247,0.947565543071161
1.9472492,0.9488139825218477
1.9472492,0.9500624219725343
1.9472522,0.951310861423221
1.9472538,0.9525593008739076
1.9472624,0.9538077403245943
1.9472624,0.9550561797752809
1.9472792,0.9563046192259675
1.9472854,0.9575530586766542
1.9473009,0.9588014981273408
1.947319,0.9600499375780275
1.9473252,0.9612983770287141
1.9473256,0.9625468164794008
1.9473256,0.9637952559300874
1.9473417,0.9650436953807741
1.9473764,0.9662921348314607
1.9473977,0.9675405742821473
1.9473999,0.968789013732834
1.9474097,0.9700374531835206
1.9474292,0.9712858926342073
1.9474474,0.9725343320848939
1.9474516,0.9737827715355806
1.947468,0.9750312109862672
1.9474835,0.9762796504369539
1.9474931,0.9775280898876404
1.9474982,0.978776529338327
1.947526,0.9800249687890137
1.9475315,0.9812734082397003
1.947541,0.982521847690387
1.9475656,0.9837702871410736
1.9475935,0.9850187265917603
1.9475996,0.9862671660424469
1.947631,0.9875156054931336
1.9476612,0.9887640449438202
1.9476616,0.9900124843945068
1.9476745,0.9912609238451935
1.9477375,0.9925093632958801
1.9477913,0.9937578027465668
1.9477916,0.9950062421972534
1.9478104,0.9962546816479401
1.9478502,0.9975031210986267
1.9479604,0.9987515605493134
1.9649248,1.0
2.0,1.0
1.9649248,1.0


==> data/cdf_values/clad/class_8.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
0.017098904,0.0
0.017098904,6.246096189881324e-05
1.9176284,0.0011242973141786384
1.9176284,0.0021861336664584633
1.9176284,0.0032479700187382885
1.9201778,0.004309806371018114
1.9201778,0.005371642723297939
1.9201947,0.006433479075577764
1.9201947,0.007495315427857589
1.9202092,0.008557151780137414
1.9202092,0.009618988132417239
1.9202335,0.010680824484697064
1.9202335,0.011742660836976889
1.920268,0.012804497189256714
1.920268,0.01386633354153654
1.920268,0.014928169893816364
1.9202832,0.01599000624609619
1.9202832,0.017051842598376016
1.9202832,0.01811367895065584
1.9202832,0.019175515302935667
1.9203033,0.02023735165521549
1.9203919,0.021299188007495317
1.9204972,0.02236102435977514
1.9204991,0.023422860712054967
1.9204991,0.02448469706433479
1.9204991,0.025546533416614618
1.9204991,0.02660836976889444
1.9205154,0.027670206121174268
1.9205154,0.02873204247345409
1.9205624,0.029793878825733915
1.9205624,0.03085571517801374
1.9205624,0.03191755153029357
1.9206216,0.03297938788257339
1.9206216,0.034041224234853215
1.9206543,0.03510306058713304
1.9206543,0.03616489693941287
1.9206543,0.03722673329169269
1.9206717,0.038288569643972516
1.9206717,0.03935040599625234
1.9206717,0.04041224234853217
1.9206814,0.04147407870081199
1.9206814,0.042535915053091816
1.9206814,0.04359775140537164
1.9206917,0.04465958775765147
1.9206917,0.04572142410993129
1.9206917,0.04678326046221112
1.9207001,0.047845096814490944
1.9207001,0.04890693316677077
1.9207001,0.04996876951905059
1.9207001,0.05103060587133042
1.9207222,0.052092442223610244
1.9207222,0.05315427857589007
1.9207222,0.05421611492816989
1.9207222,0.05527795128044972
1.9207269,0.056339787632729545
1.9207269,0.05740162398500937
1.9207269,0.05846346033728919
1.9207636,0.05952529668956902
1.9207636,0.060587133041848845
1.9207636,0.06164896939412867
1.9208252,0.0627108057464085
1.9208252,0.06377264209868833
1.9208252,0.06483447845096814
1.9208405,0.06589631480324797
1.9208405,0.06695815115552779
1.9208405,0.06801998750780762
1.9208405,0.06908182386008745
1.9208963,0.07014366021236727
1.9208963,0.0712054965646471
1.9208963,0.07226733291692693
1.920946,0.07332916926920674
1.9209774,0.07439100562148657
1.9209774,0.0754528419737664
1.9209774,0.07651467832604622
1.9210554,0.07757651467832605
1.9210554,0.07863835103060587
1.9210819,0.0797001873828857
1.9210819,0.08076202373516553
1.921084,0.08182386008744534
1.921084,0.08288569643972517
1.9211627,0.083947532792005
1.9211627,0.08500936914428482
1.9212008,0.08607120549656465
1.9212008,0.08713304184884448
1.9212008,0.0881948782011243
1.9212329,0.08925671455340413
1.9212329,0.09031855090568394
1.9212329,0.09138038725796377
1.9212604,0.0924422236102436
1.9212604,0.09350405996252342
1.9213443,0.09456589631480325
1.9213443,0.09562773266708308
1.9213443,0.0966895690193629
1.9213443,0.09775140537164273
1.9214174,0.09881324172392254
1.9214174,0.09987507807620237
1.9214326,0.1009369144284822
1.9214326,0.10199875078076202
1.9214337,0.10306058713304185
1.9214337,0.10412242348532168
1.9214337,0.1051842598376015
1.9214337,0.10624609618988133
1.9215778,0.10730793254216114
1.9215778,0.10836976889444097
1.9215778,0.1094316052467208
1.921624,0.11049344159900062
1.921624,0.11155527795128045
1.921624,0.11261711430356028
1.921624,0.1136789506558401
1.92164,0.11474078700811992
1.921741,0.11580262336039975
1.921741,0.11686445971267957
1.921741,0.1179262960649594
1.9217722,0.11898813241723923
1.9218671,0.12004996876951905
1.9218671,0.12111180512179888
1.9218671,0.1221736414740787
1.921898,0.12323547782635852
1.921898,0.12429731417863835
1.921898,0.12535915053091817
1.922033,0.126420986883198
1.922033,0.12748282323547783
1.922033,0.12854465958775765
1.9220655,0.12960649594003748
1.9220655,0.1306683322923173
1.9220655,0.13173016864459713
1.9220655,0.13279200499687696
1.9221826,0.1338538413491568
1.9221826,0.13491567770143661
1.9221826,0.13597751405371641
1.9222628,0.13703935040599624
1.9222628,0.13810118675827607
1.9222628,0.1391630231105559
1.9223503,0.14022485946283572
1.9223503,0.14128669581511555
1.9223503,0.14234853216739538
1.9223503,0.1434103685196752
1.9224851,0.14447220487195503
1.9224851,0.14553404122423486
1.9225171,0.14659587757651468
1.9225171,0.1476577139287945
1.9225171,0.14871955028107434
1.9226928,0.14978138663335416
1.9226928,0.150843222985634
1.9226928,0.15190505933791382
1.9226928,0.15296689569019362
1.9227222,0.15402873204247344
1.9228251,0.15509056839475327
1.9228251,0.1561524047470331
1.9228251,0.15721424109931292
1.9228749,0.15827607745159275
1.9228749,0.15933791380387258
1.9228749,0.1603997501561524
1.9228749,0.16146158650843223
1.9230568,0.16252342286071206
1.9230664,0.16358525921299188
1.9230664,0.1646470955652717
1.9230664,0.16570893191755154
1.9230664,0.16677076826983137
1.9231226,0.1678326046221112
1.9231226,0.16889444097439102
1.923135,0.16995627732667082
1.9231839,0.17101811367895065
1.9231839,0.17207995003123047
1.9231839,0.1731417863835103
1.9232565,0.17420362273579013
1.9232565,0.17526545908806995
1.9232565,0.17632729544034978
1.9232565,0.1773891317926296
1.9234443,0.17845096814490943
1.9234443,0.17951280449718926
1.9234443,0.1805746408494691
1.9234443,0.1816364772017489
1.9235191,0.18269831355402874
1.9235191,0.18376014990630857
1.9235191,0.1848219862585884
1.923629,0.18588382261086822
1.923629,0.18694565896314802
1.923629,0.18800749531542785
1.923629,0.18906933166770767
1.923629,0.1901311680199875
1.923629,0.19119300437226733
1.923629,0.19225484072454715
1.923629,0.19331667707682698
1.9236335,0.1943785134291068
1.9238073,0.19544034978138664
1.9238073,0.19650218613366646
1.9238073,0.1975640224859463
1.9238073,0.19862585883822612
1.9238073,0.19968769519050594
1.9238073,0.20074953154278577
1.9238073,0.2018113678950656
1.9238073,0.2028732042473454
1.9238073,0.20393504059962522
1.9238073,0.20499687695190505
1.9238073,0.20605871330418488
1.9238073,0.2071205496564647
1.9238073,0.20818238600874453
1.9238073,0.20924422236102436
1.9238073,0.21030605871330418
1.9238073,0.211367895065584
1.9238073,0.21242973141786384
1.9238073,0.21349156777014366
1.923916,0.2145534041224235
1.923916,0.21561524047470332
1.923916,0.21667707682698314
1.923916,0.21773891317926297
1.9239771,0.2188007495315428
1.9239771,0.2198625858838226
1.9239771,0.22092442223610242
1.9239771,0.22198625858838225
1.9239771,0.22304809494066208
1.9239771,0.2241099312929419
1.9239771,0.22517176764522173
1.9239771,0.22623360399750156
1.9239771,0.22729544034978139
1.9239771,0.2283572767020612
1.9239771,0.22941911305434104
1.9239771,0.23048094940662087
1.9239771,0.2315427857589007
1.9239771,0.23260462211118052
1.9239771,0.23366645846346035
1.9239771,0.23472829481574017
1.9239771,0.23579013116802
1.9239771,0.2368519675202998
1.9239771,0.23791380387257963
1.9239771,0.23897564022485945
1.9239771,0.24003747657713928
1.9239771,0.2410993129294191
1.9239771,0.24216114928169893
1.9239771,0.24322298563397876
1.9239771,0.2442848219862586
1.9239771,0.24534665833853841
1.9239771,0.24640849469081824
1.9239771,0.24747033104309807
1.9239771,0.2485321673953779
1.9239771,0.24959400374765772
1.9239771,0.2506558400999375
1.9239771,0.2517176764522174
1.9239771,0.2527795128044972
1.9239771,0.25384134915677703
1.9239771,0.25490318550905683
1.9239771,0.2559650218613367
1.9241402,0.2570268582136165
1.9241402,0.25808869456589634
1.9241402,0.25915053091817614
1.9241402,0.260212367270456
1.9241402,0.2612742036227358
1.9241402,0.2623360399750156
1.9241402,0.26339787632729544
1.9241402,0.26445971267957524
1.9241402,0.2655215490318551
1.9241402,0.2665833853841349
1.9241402,0.26764522173641475
1.9241402,0.26870705808869455
1.9241402,0.2697688944409744
1.9241402,0.2708307307932542
1.9241402,0.27189256714553406
1.9241402,0.27295440349781386
1.9241402,0.2740162398500937
1.9241402,0.2750780762023735
1.9241402,0.27613991255465337
1.9241402,0.27720174890693317
1.9241402,0.27826358525921296
1.9241402,0.2793254216114928
1.9241402,0.2803872579637726
1.9241402,0.2814490943160525
1.9241402,0.28251093066833227
1.9241402,0.2835727670206121
1.9241402,0.2846346033728919
1.9241402,0.2856964397251718
1.9241402,0.2867582760774516
1.9241402,0.28782011242973143
1.9241402,0.28888194878201123
1.9241402,0.2899437851342911
1.9241402,0.2910056214865709
1.9241402,0.29206745783885074
1.9241402,0.29312929419113054
1.9241402,0.2941911305434104
1.9241402,0.2952529668956902
1.9243085,0.29631480324797
1.9243085,0.29737663960024985
1.9243085,0.29843847595252965
1.9243085,0.2995003123048095
1.9243085,0.3005621486570893
1.9243085,0.30162398500936916
1.9243085,0.30268582136164895
1.9243085,0.3037476577139288
1.9243085,0.3048094940662086
1.9243085,0.30587133041848846
1.9243085,0.30693316677076826
1.9243085,0.3079950031230481
1.9243085,0.3090568394753279
1.9243085,0.31011867582760777
1.9243085,0.31118051217988757
1.9243085,0.31224234853216737
1.9243085,0.3133041848844472
1.9243085,0.314366021236727
1.9243114,0.3154278575890069
1.9243114,0.3164896939412867
1.9243114,0.31755153029356653
1.9244806,0.31861336664584633
1.9244806,0.3196752029981262
1.9244806,0.320737039350406
1.9244806,0.32179887570268584
1.9244806,0.32286071205496564
1.9244806,0.3239225484072455
1.9244806,0.3249843847595253
1.9244806,0.32604622111180515
1.9244806,0.32710805746408494
1.9244806,0.3281698938163648
1.9246643,0.3292317301686446
1.9246643,0.3302935665209244
1.9246643,0.33135540287320425
1.9246643,0.33241723922548405
1.9246643,0.3334790755777639
1.9246643,0.3345409119300437
1.9246643,0.33560274828232356
1.9247303,0.33666458463460336
1.9247303,0.3377264209868832
1.9247303,0.338788257339163
1.9248465,0.33985009369144287
1.9248465,0.34091193004372267
1.9248465,0.3419737663960025
1.9248465,0.3430356027482823
1.9248465,0.3440974391005622
1.9248465,0.345159275452842
1.9248465,0.3462211118051218
1.9248465,0.3472829481574016
1.9248465,0.3483447845096814
1.9248465,0.3494066208619613
1.9248465,0.3504684572142411
1.9248465,0.35153029356652093
1.9248465,0.35259212991880073
1.9248465,0.3536539662710806
1.9248465,0.3547158026233604
1.9248465,0.35577763897564024
1.9248465,0.35683947532792004
1.9250226,0.3579013116801999
1.9250226,0.3589631480324797
1.9250226,0.36002498438475955
1.9250226,0.36108682073703935
1.9250226,0.36214865708931915
1.9250226,0.363210493441599
1.9250226,0.3642723297938788
1.9250226,0.36533416614615866
1.9250226,0.36639600249843846
1.9250226,0.3674578388507183
1.9250226,0.3685196752029981
1.9250226,0.36958151155527796
1.9250226,0.37064334790755776
1.9250226,0.3717051842598376
1.9250226,0.3727670206121174
1.9250226,0.37382885696439727
1.9250226,0.37489069331667707
1.9250226,0.3759525296689569
1.9250226,0.3770143660212367
1.9250226,0.3780762023735166
1.9250226,0.3791380387257964
1.9250226,0.3801998750780762
1.9250226,0.38126171143035603
1.9252021,0.38232354778263583
1.9252021,0.3833853841349157
1.9252021,0.3844472204871955
1.9252021,0.38550905683947534
1.9252021,0.38657089319175514
1.9252021,0.387632729544035
1.9252021,0.3886945658963148
1.9252021,0.38975640224859465
1.9252021,0.39081823860087445
1.9252121,0.3918800749531543
1.9252121,0.3929419113054341
1.9252121,0.39400374765771395
1.9253861,0.39506558400999375
1.9253861,0.39612742036227355
1.9253861,0.3971892567145534
1.9253861,0.3982510930668332
1.9253861,0.39931292941911306
1.9253861,0.40037476577139286
1.9255729,0.4014366021236727
1.9255729,0.4024984384759525
1.9255729,0.40356027482823237
1.9255729,0.40462211118051217
1.9255729,0.405683947532792
1.9256433,0.4067457838850718
1.9256433,0.4078076202373517
1.925755,0.4088694565896315
1.925755,0.40993129294191133
1.925755,0.41099312929419113
1.925755,0.412054965646471
1.925755,0.4131168019987508
1.925755,0.4141786383510306
1.9259421,0.41524047470331044
1.9259421,0.41630231105559024
1.9259421,0.4173641474078701
1.9259421,0.4184259837601499
1.9259421,0.41948782011242974
1.9259421,0.42054965646470954
1.9259421,0.4216114928169894
1.9259421,0.4226733291692692
1.9259421,0.42373516552154905
1.9260559,0.42479700187382885
1.9260559,0.4258588382261087
1.9260559,0.4269206745783885
1.9261279,0.42798251093066836
1.9261279,0.42904434728294816
1.9261279,0.43010618363522796
1.9261279,0.4311680199875078
1.9261279,0.4322298563397876
1.9261279,0.43329169269206746
1.9261279,0.43435352904434726
1.9261279,0.4354153653966271
1.9261279,0.4364772017489069
1.9261279,0.4375390381011868
1.9263082,0.43860087445346657
1.9263082,0.4396627108057464
1.9263082,0.4407245471580262
1.9263082,0.4417863835103061
1.9263082,0.4428482198625859
1.9263082,0.44391005621486573
1.9264126,0.44497189256714553
1.9264126,0.44603372891942533
1.9264126,0.4470955652717052
1.9264126,0.448157401623985
1.9264854,0.44921923797626484
1.9264854,0.45028107432854464
1.9264854,0.4513429106808245
1.9264854,0.4524047470331043
1.9264854,0.45346658338538415
1.9266577,0.45452841973766395
1.9266577,0.4555902560899438
1.9266577,0.4566520924422236
1.9266577,0.45771392879450346
1.9266577,0.45877576514678325
1.9267337,0.4598376014990631
1.9267337,0.4608994378513429
1.9267337,0.46196127420362276
1.9267366,0.46302311055590256
1.9267366,0.46408494690818236
1.9267366,0.4651467832604622
1.9268291,0.466208619612742
1.9268291,0.46727045596502187
1.9268291,0.46833229231730167
1.9268291,0.4693941286695815
1.9270055,0.4704559650218613
1.9270055,0.4715178013741412
1.9270055,0.472579637726421
1.9270055,0.47364147407870083
1.9270055,0.47470331043098063
1.9270055,0.4757651467832605
1.9270055,0.4768269831355403
1.9270357,0.47788881948782014
1.9270357,0.47895065584009994
1.9270357,0.48001249219237974
1.9271849,0.4810743285446596
1.9271849,0.4821361648969394
1.9271849,0.48319800124921924
1.9271849,0.48425983760149904
1.9271849,0.4853216739537789
1.9273173,0.4863835103060587
1.9273173,0.48744534665833855
1.9273173,0.48850718301061835
1.9273615,0.4895690193628982
1.9273615,0.490630855715178
1.9273615,0.49169269206745786
1.9273615,0.49275452841973766
1.9273615,0.4938163647720175
1.9273615,0.4948782011242973
1.9275336,0.49594003747657717
1.9275336,0.49700187382885697
1.9275336,0.49806371018113677
1.9275336,0.4991255465334166
1.9275336,0.5001873828856964
1.9275336,0.5012492192379763
1.9276109,0.5023110555902561
1.9276109,0.5033728919425359
1.9276109,0.5044347282948157
1.9276109,0.5054965646470956
1.9277048,0.5065584009993754
1.9277048,0.5076202373516552
1.9277048,0.508682073703935
1.9277048,0.5097439100562149
1.9277048,0.5108057464084947
1.9278736,0.5118675827607745
1.9278736,0.5129294191130543
1.9278736,0.5139912554653342
1.9278736,0.5150530918176139
1.9278736,0.5161149281698938
1.9279244,0.5171767645221736
1.9279244,0.5182386008744535
1.9279244,0.5193004372267332
1.9279244,0.5203622735790131
1.9279244,0.521424109931293
1.9280388,0.5224859462835728
1.9280388,0.5235477826358526
1.9280388,0.5246096189881324
1.9282012,0.5256714553404123
1.9282012,0.5267332916926921
1.9282012,0.5277951280449719
1.9282012,0.5288569643972517
1.9282336,0.5299188007495316
1.9282336,0.5309806371018113
1.9282336,0.5320424734540912
1.9282336,0.533104309806371
1.9283657,0.5341661461586509
1.9283657,0.5352279825109306
1.9283657,0.5362898188632105
1.9285313,0.5373516552154903
1.9285313,0.5384134915677702
1.9285313,0.5394753279200499
1.9285313,0.5405371642723298
1.9285581,0.5415990006246096
1.9285581,0.5426608369768895
1.9285581,0.5437226733291692
1.9285581,0.5447845096814491
1.9286959,0.545846346033729
1.9286959,0.5469081823860087
1.9286959,0.5479700187382885
1.9286959,0.5490318550905684
1.9286959,0.5500936914428483
1.9288586,0.551155527795128
1.9288586,0.5522173641474079
1.9288586,0.5532792004996877
1.9288586,0.5543410368519676
1.9288739,0.5554028732042473
1.9288739,0.5564647095565272
1.9288739,0.557526545908807
1.9290247,0.5585883822610869
1.9290247,0.5596502186133666
1.9290247,0.5607120549656465
1.9290247,0.5617738913179263
1.9290247,0.5628357276702062
1.9291706,0.5638975640224859
1.9291706,0.5649594003747658
1.9291706,0.5660212367270456
1.9291706,0.5670830730793254
1.9291706,0.5681449094316052
1.9291706,0.5692067457838851
1.9291916,0.5702685821361649
1.9291916,0.5713304184884447
1.9291916,0.5723922548407245
1.9291916,0.5734540911930044
1.9291916,0.5745159275452842
1.9293568,0.575577763897564
1.9293568,0.5766396002498438
1.9293568,0.5777014366021237
1.9293568,0.5787632729544036
1.9293568,0.5798251093066833
1.9293568,0.5808869456589631
1.9294617,0.581948782011243
1.9294617,0.5830106183635227
1.9294617,0.5840724547158026
1.9294617,0.5851342910680825
1.9294617,0.5861961274203623
1.9294617,0.587257963772642
1.9294617,0.5883198001249219
1.9294617,0.5893816364772018
1.9294617,0.5904434728294816
1.9294617,0.5915053091817614
1.9294617,0.5925671455340412
1.9294617,0.5936289818863211
1.9294617,0.5946908182386009
1.9294617,0.5957526545908807
1.9294617,0.5968144909431605
1.9295235,0.5978763272954404
1.9295235,0.5989381636477201
1.9295235,0.6
1.9295235,0.6010618363522798
1.9295235,0.6021236727045597
1.9296913,0.6031855090568394
1.9296913,0.6042473454091193
1.9297626,0.6053091817613991
1.9297626,0.606371018113679
1.9297626,0.6074328544659587
1.9297626,0.6084946908182386
1.9297626,0.6095565271705184
1.9297626,0.6106183635227983
1.9297626,0.611680199875078
1.9297626,0.6127420362273579
1.9297626,0.6138038725796378
1.9297626,0.6148657089319175
1.9297626,0.6159275452841974
1.9297626,0.6169893816364772
1.9297626,0.6180512179887571
1.9297626,0.6191130543410368
1.9297626,0.6201748906933167
1.9297626,0.6212367270455965
1.9297626,0.6222985633978764
1.9297626,0.6233603997501561
1.9297626,0.624422236102436
1.9297626,0.6254840724547158
1.9297626,0.6265459088069957
1.9297626,0.6276077451592754
1.9297626,0.6286695815115553
1.9297626,0.6297314178638351
1.9297626,0.6307932542161149
1.9297626,0.6318550905683947
1.9297626,0.6329169269206746
1.9297626,0.6339787632729544
1.9297626,0.6350405996252342
1.9297626,0.636102435977514
1.9297626,0.6371642723297939
1.9297626,0.6382261086820737
1.9297626,0.6392879450343535
1.9297626,0.6403497813866333
1.9297626,0.6414116177389132
1.9297626,0.642473454091193
1.9297626,0.6435352904434728
1.9297626,0.6445971267957527
1.9297626,0.6456589631480325
1.9298596,0.6467207995003124
1.9298596,0.6477826358525921
1.9298596,0.648844472204872
1.9300256,0.6499063085571518
1.9300256,0.6509681449094316
1.9300518,0.6520299812617114
1.9300518,0.6530918176139913
1.9300518,0.6541536539662711
1.9300518,0.6552154903185509
1.9300518,0.6562773266708307
1.9300518,0.6573391630231106
1.9300518,0.6584009993753904
1.9300518,0.6594628357276702
1.9300518,0.66052467207995
1.9300518,0.6615865084322299
1.9300518,0.6626483447845097
1.9300518,0.6637101811367895
1.9300518,0.6647720174890693
1.9300518,0.6658338538413492
1.9300518,0.6668956901936289
1.9300518,0.6679575265459088
1.9300518,0.6690193628981886
1.9300518,0.6700811992504685
1.9300518,0.6711430356027482
1.9300518,0.6722048719550281
1.9300518,0.673266708307308
1.9300518,0.6743285446595878
1.9300518,0.6753903810118675
1.9300518,0.6764522173641474
1.9300518,0.6775140537164273
1.9300518,0.6785758900687071
1.9300518,0.6796377264209869
1.9300518,0.6806995627732667
1.9300518,0.6817613991255466
1.9300518,0.6828232354778263
1.9300518,0.6838850718301062
1.9300518,0.684946908182386
1.9301859,0.6860087445346659
1.9301859,0.6870705808869456
1.9303466,0.6881324172392255
1.9303466,0.6891942535915053
1.9303466,0.6902560899437852
1.9303472,0.6913179262960649
1.9303472,0.6923797626483448
1.9303472,0.6934415990006246
1.9303472,0.6945034353529045
1.9303472,0.6955652717051842
1.9303472,0.6966271080574641
1.9303472,0.6976889444097439
1.9303472,0.6987507807620237
1.9303472,0.6998126171143035
1.9303472,0.7008744534665834
1.9303472,0.7019362898188632
1.930506,0.702998126171143
1.930506,0.7040599625234228
1.9306378,0.7051217988757027
1.9306378,0.7061836352279826
1.9306378,0.7072454715802623
1.9306378,0.7083073079325422
1.9306378,0.709369144284822
1.9306378,0.7104309806371019
1.9306648,0.7114928169893816
1.9306648,0.7125546533416615
1.9308207,0.7136164896939413
1.9308207,0.7146783260462211
1.930929,0.7157401623985009
1.930929,0.7168019987507808
1.930929,0.7178638351030606
1.930929,0.7189256714553404
1.930929,0.7199875078076202
1.930929,0.7210493441599001
1.9309739,0.7221111805121799
1.9309739,0.7231730168644597
1.9311273,0.7242348532167395
1.9312077,0.7252966895690194
1.9312077,0.7263585259212992
1.9312077,0.727420362273579
1.9312077,0.7284821986258588
1.9312077,0.7295440349781387
1.9312077,0.7306058713304185
1.9312077,0.7316677076826983
1.9312077,0.7327295440349781
1.9312077,0.733791380387258
1.9312077,0.7348532167395377
1.9312077,0.7359150530918176
1.9312077,0.7369768894440974
1.9312077,0.7380387257963773
1.9312077,0.739100562148657
1.9312077,0.7401623985009369
1.9312807,0.7412242348532168
1.9312807,0.7422860712054966
1.9314306,0.7433479075577764
1.9314761,0.7444097439100562
1.9314761,0.7454715802623361
1.9314761,0.7465334166146159
1.9314761,0.7475952529668957
1.9314761,0.7486570893191755
1.9314761,0.7497189256714554
1.9314761,0.7507807620237351
1.9314761,0.751842598376015
1.9314761,0.7529044347282948
1.9314761,0.7539662710805747
1.9314761,0.7550281074328544
1.9314761,0.7560899437851343
1.9314761,0.7571517801374141
1.9314761,0.758213616489694
1.9314761,0.7592754528419737
1.9314761,0.7603372891942536
1.9314761,0.7613991255465334
1.9314761,0.7624609618988133
1.9314761,0.763522798251093
1.9314761,0.7645846346033729
1.9314761,0.7656464709556527
1.9314761,0.7667083073079325
1.9315879,0.7677701436602123
1.9315879,0.7688319800124922
1.9317319,0.769893816364772
1.9317319,0.7709556527170518
1.9317319,0.7720174890693317
1.9317319,0.7730793254216115
1.9317319,0.7741411617738914
1.9317319,0.7752029981261711
1.9317319,0.776264834478451
1.9317319,0.7773266708307308
1.9317319,0.7783885071830107
1.931744,0.7794503435352904
1.9318995,0.7805121798875703
1.9319713,0.7815740162398501
1.9319713,0.7826358525921299
1.9319713,0.7836976889444097
1.9319713,0.7847595252966896
1.9319713,0.7858213616489694
1.9319713,0.7868831980012492
1.932055,0.787945034353529
1.9322053,0.7890068707058089
1.9322053,0.7900687070580887
1.9322053,0.7911305434103685
1.9322053,0.7921923797626483
1.9322053,0.7932542161149282
1.9322053,0.794316052467208
1.9322114,0.7953778888194878
1.9323661,0.7964397251717676
1.9323661,0.7975015615240475
1.9324287,0.7985633978763272
1.9324287,0.7996252342286071
1.9324287,0.800687070580887
1.9324287,0.8017489069331668
1.9324287,0.8028107432854465
1.9324287,0.8038725796377264
1.9324287,0.8049344159900063
1.9325194,0.8059962523422861
1.9326558,0.8070580886945659
1.9326558,0.8081199250468457
1.9326558,0.8091817613991256
1.9326558,0.8102435977514054
1.9326558,0.8113054341036852
1.9326558,0.812367270455965
1.9326558,0.8134291068082449
1.9326558,0.8144909431605247
1.9326558,0.8155527795128045
1.9326558,0.8166146158650843
1.9326558,0.8176764522173642
1.9328239,0.8187382885696439
1.9328897,0.8198001249219238
1.9328897,0.8208619612742036
1.9328897,0.8219237976264835
1.9328897,0.8229856339787632
1.9328897,0.8240474703310431
1.9328897,0.8251093066833229
1.9328897,0.8261711430356028
1.9328897,0.8272329793878825
1.9328897,0.8282948157401624
1.9329766,0.8293566520924422
1.9331136,0.8304184884447221
1.9331136,0.8314803247970018
1.9331136,0.8325421611492817
1.9331136,0.8336039975015616
1.9331136,0.8346658338538413
1.9331136,0.8357276702061212
1.9331295,0.836789506558401
1.9331295,0.8378513429106809
1.9332808,0.8389131792629606
1.9333344,0.8399750156152405
1.9333344,0.8410368519675203
1.9333344,0.8420986883198002
1.9333344,0.8431605246720799
1.9333344,0.8442223610243598
1.933431,0.8452841973766396
1.9335581,0.8463460337289195
1.9335581,0.8474078700811992
1.9335581,0.8484697064334791
1.9335581,0.8495315427857589
1.9335581,0.8505933791380387
1.9335581,0.8516552154903185
1.9337758,0.8527170518425984
1.9337758,0.8537788881948782
1.9337758,0.854840724547158
1.9337758,0.8559025608994378
1.9337758,0.8569643972517177
1.9339896,0.8580262336039975
1.9339896,0.8590880699562773
1.9339896,0.8601499063085571
1.9339896,0.861211742660837
1.9339896,0.8622735790131169
1.9340329,0.8633354153653966
1.9341934,0.8643972517176765
1.9341934,0.8654590880699563
1.9341934,0.866520924422236
1.9341934,0.8675827607745159
1.9343352,0.8686445971267958
1.934393,0.8697064334790756
1.934393,0.8707682698313554
1.934393,0.8718301061836352
1.934393,0.8728919425359151
1.934393,0.8739537788881949
1.934393,0.8750156152404747
1.9346037,0.8760774515927545
1.9346037,0.8771392879450344
1.9346037,0.8782011242973142
1.9346037,0.879262960649594
1.9346037,0.8803247970018738
1.9346037,0.8813866333541537
1.9346337,0.8824484697064334
1.9348078,0.8835103060587133
1.9348078,0.8845721424109931
1.9348078,0.885633978763273
1.9348078,0.8866958151155527
1.9348078,0.8877576514678326
1.9350176,0.8888194878201124
1.9350176,0.8898813241723923
1.9350176,0.890943160524672
1.9350176,0.8920049968769519
1.9350176,0.8930668332292317
1.9352288,0.8941286695815116
1.9352288,0.8951905059337913
1.9352288,0.8962523422860712
1.9354398,0.8973141786383511
1.9354398,0.8983760149906309
1.9354398,0.8994378513429107
1.9354398,0.9004996876951905
1.9356447,0.9015615240474704
1.9356447,0.9026233603997501
1.9356447,0.90368519675203
1.9356856,0.9047470331043098
1.9358497,0.9058088694565897
1.9358497,0.9068707058088694
1.9358497,0.9079325421611493
1.9360533,0.9089943785134291
1.9360533,0.910056214865709
1.9360533,0.9111180512179887
1.9360533,0.9121798875702686
1.9360533,0.9132417239225484
1.9362543,0.9143035602748283
1.9362543,0.915365396627108
1.9362543,0.9164272329793879
1.9362543,0.9174890693316677
1.9364555,0.9185509056839475
1.9364555,0.9196127420362273
1.9364555,0.9206745783885072
1.9366513,0.921736414740787
1.9366513,0.9227982510930668
1.9366513,0.9238600874453466
1.9366513,0.9249219237976265
1.9366513,0.9259837601499064
1.9366513,0.9270455965021861
1.9366513,0.928107432854466
1.9368463,0.9291692692067458
1.9368463,0.9302311055590257
1.9368463,0.9312929419113054
1.9368463,0.9323547782635853
1.9368463,0.9334166146158651
1.9368463,0.9344784509681449
1.9370415,0.9355402873204247
1.9370415,0.9366021236727046
1.9370415,0.9376639600249844
1.9370415,0.9387257963772642
1.9370415,0.939787632729544
1.9370415,0.9408494690818239
1.9372357,0.9419113054341037
1.9372357,0.9429731417863835
1.9372357,0.9440349781386633
1.9372357,0.9450968144909432
1.9372357,0.946158650843223
1.9374318,0.9472204871955028
1.9374318,0.9482823235477826
1.9376266,0.9493441599000625
1.9376266,0.9504059962523422
1.9378197,0.9514678326046221
1.9378197,0.9525296689569019
1.9379059,0.9535915053091818
1.9380083,0.9546533416614615
1.938194,0.9557151780137414
1.938194,0.9567770143660213
1.9383777,0.9578388507183011
1.9383777,0.9589006870705808
1.9385625,0.9599625234228607
1.9385625,0.9610243597751406
1.9387457,0.9620861961274204
1.9387457,0.9631480324797002
1.9389296,0.96420986883198
1.9389296,0.9652717051842599
1.9391105,0.9663335415365396
1.939293,0.9673953778888195
1.9394737,0.9684572142410993
1.9394737,0.9695190505933792
1.9396529,0.9705808869456589
1.9397664,0.9716427232979388
1.9398608,0.9727045596502186
1.939993,0.9737663960024985
1.9401342,0.9748282323547782
1.940152,0.9758900687070581
1.9403071,0.9769519050593379
1.9403071,0.9780137414116178
1.9403582,0.9790755777638975
1.9404614,0.9801374141161774
1.9406103,0.9811992504684572
1.9407507,0.982261086820737
1.9407508,0.9833229231730168
1.9408908,0.9843847595252967
1.9408908,0.9854465958775765
1.94103,0.9865084322298563
1.9411643,0.9875702685821361
1.9414399,0.988632104934416
1.9418333,0.9896939412866959
1.9422104,0.9907557776389756
1.9426777,0.9918176139912555
1.9434121,0.9928794503435353
1.9447492,0.9939412866958152
1.9479173,0.9950031230480949
1.9521607,0.9960649594003748
1.9529538,0.9971267957526546
1.9536612,0.9981886321049345
1.9627851,1.0
2.0,1.0
1.9627851,0.9992504684572142


==> data/cdf_values/clad/class_9.csv <==
x,y
0.0,0.0
7.086992e-05,0.0
0.0043815374,0.0
0.0043815374,0.0016891891891891893
1.9258564,0.0033783783783783786
1.9259671,0.005067567567567568
1.9259726,0.006756756756756757
1.9259801,0.008445945945945946
1.9259825,0.010135135135135136
1.9259986,0.011824324324324325
1.9260134,0.013513513513513514
1.9260314,0.015202702702702704
1.9261154,0.016891891891891893
1.9261159,0.018581081081081082
1.9261256,0.02027027027027027
1.9261491,0.02195945945945946
1.9261584,0.02364864864864865
1.926172,0.02533783783783784
1.9261992,0.02702702702702703
1.926216,0.028716216216216218
1.9262348,0.030405405405405407
1.9262402,0.03209459459459459
1.9262615,0.033783783783783786
1.9262775,0.03547297297297297
1.9262831,0.037162162162162164
1.9263145,0.03885135135135135
1.9263186,0.04054054054054054
1.9263229,0.04222972972972973
1.9263296,0.04391891891891892
1.9263341,0.04560810810810811
1.926348,0.0472972972972973
1.9263482,0.048986486486486486
1.9263716,0.05067567567567568
1.9263718,0.052364864864864864
1.9263917,0.05405405405405406
1.9263957,0.05574324324324324
1.9263985,0.057432432432432436
1.9264035,0.05912162162162162
1.9264071,0.060810810810810814
1.9264083,0.0625
1.92642,0.06418918918918919
1.926422,0.06587837837837837
1.9264259,0.06756756756756757
1.9264344,0.06925675675675676
1.9264348,0.07094594594594594
1.9264402,0.07263513513513513
1.9264404,0.07432432432432433
1.9264468,0.07601351351351351
1.9264531,0.0777027027027027
1.9264593,0.07939189189189189
1.9264594,0.08108108108108109
1.9264594,0.08277027027027027
1.9264609,0.08445945945945946
1.9264629,0.08614864864864864
1.9264705,0.08783783783783784
1.9264786,0.08952702702702703
1.926481,0.09121621621621621
1.9264829,0.0929054054054054
1.926491,0.0945945945945946
1.9264958,0.09628378378378379
1.926496,0.09797297297297297
1.9265004,0.09966216216216216
1.9265054,0.10135135135135136
1.9265054,0.10304054054054054
1.926506,0.10472972972972973
1.926511,0.10641891891891891
1.9265132,0.10810810810810811
1.9265168,0.1097972972972973
1.9265287,0.11148648648648649
1.9265294,0.11317567567567567
1.9265304,0.11486486486486487
1.926532,0.11655405405405406
1.9265387,0.11824324324324324
1.9265496,0.11993243243243243
1.926558,0.12162162162162163
1.9265602,0.12331081081081081
1.9265633,0.125
1.9265634,0.1266891891891892
1.926564,0.12837837837837837
1.9265679,0.13006756756756757
1.926569,0.13175675675675674
1.9265693,0.13344594594594594
1.9265711,0.13513513513513514
1.9265721,0.13682432432432431
1.926574,0.13851351351351351
1.9265741,0.14020270270270271
1.9265758,0.14189189189189189
1.9265835,0.14358108108108109
1.926589,0.14527027027027026
1.926594,0.14695945945945946
1.9265974,0.14864864864864866
1.9266022,0.15033783783783783
1.9266063,0.15202702702702703
1.9266076,0.15371621621621623
1.9266102,0.1554054054054054
1.9266106,0.1570945945945946
1.9266112,0.15878378378378377
1.9266163,0.16047297297297297
1.9266179,0.16216216216216217
1.9266247,0.16385135135135134
1.9266285,0.16554054054054054
1.9266294,0.16722972972972974
1.9266326,0.16891891891891891
1.9266367,0.17060810810810811
1.9266391,0.17229729729729729
1.9266423,0.17398648648648649
1.9266427,0.17567567567567569
1.9266434,0.17736486486486486
1.9266462,0.17905405405405406
1.9266475,0.18074324324324326
1.9266499,0.18243243243243243
1.9266504,0.18412162162162163
1.9266536,0.1858108108108108
1.9266582,0.1875
1.9266584,0.1891891891891892
1.9266601,0.19087837837837837
1.9266623,0.19256756756756757
1.9266646,0.19425675675675674
1.9266698,0.19594594594594594
1.9266708,0.19763513513513514
1.9266713,0.19932432432432431
1.926675,0.20101351351351351
1.9266791,0.20270270270270271
1.9266795,0.20439189189189189
1.9266808,0.20608108108108109
1.9266809,0.20777027027027026
1.9266839,0.20945945945945946
1.9266846,0.21114864864864866
1.9266851,0.21283783783783783
1.9266856,0.21452702702702703
1.9266896,0.21621621621621623
1.9266927,0.2179054054054054
1.9266927,0.2195945945945946
1.9266939,0.22128378378378377
1.9267004,0.22297297297297297
1.9267044,0.22466216216216217
1.9267055,0.22635135135135134
1.9267062,0.22804054054054054
1.9267079,0.22972972972972974
1.9267085,0.23141891891891891
1.9267167,0.23310810810810811
1.9267231,0.23479729729729729
1.9267309,0.23648648648648649
1.9267356,0.23817567567567569
1.9267364,0.23986486486486486
1.926743,0.24155405405405406
1.9267457,0.24324324324324326
1.926748,0.24493243243243243
1.9267504,0.24662162162162163
1.9267509,0.2483108108108108
1.9267519,0.25
1.9267561,0.2516891891891892
1.9267598,0.2533783783783784
1.92676,0.25506756756756754
1.9267604,0.25675675675675674
1.9267612,0.25844594594594594
1.9267612,0.26013513513513514
1.9267645,0.26182432432432434
1.926765,0.2635135135135135
1.9267654,0.2652027027027027
1.9267671,0.2668918918918919
1.9267675,0.2685810810810811
1.9267704,0.2702702702702703
1.9267731,0.2719594594594595
1.9267757,0.27364864864864863
1.9267896,0.27533783783783783
1.9267936,0.27702702702702703
1.9267948,0.27871621621621623
1.9267956,0.28040540540540543
1.9267957,0.28209459459459457
1.9267987,0.28378378378378377
1.9267995,0.28547297297297297
1.926801,0.28716216216216217
1.9268043,0.28885135135135137
1.9268059,0.2905405405405405
1.9268074,0.2922297297297297
1.9268088,0.2939189189189189
1.9268125,0.2956081081081081
1.9268174,0.2972972972972973
1.9268198,0.2989864864864865
1.9268203,0.30067567567567566
1.926821,0.30236486486486486
1.9268326,0.30405405405405406
1.9268371,0.30574324324324326
1.9268398,0.30743243243243246
1.9268401,0.3091216216216216
1.9268402,0.3108108108108108
1.9268445,0.3125
1.9268453,0.3141891891891892
1.9268463,0.3158783783783784
1.9268502,0.31756756756756754
1.926851,0.31925675675675674
1.926852,0.32094594594594594
1.9268537,0.32263513513513514
1.9268548,0.32432432432432434
1.926856,0.3260135135135135
1.9268583,0.3277027027027027
1.9268615,0.3293918918918919
1.9268649,0.3310810810810811
1.9268668,0.3327702702702703
1.926868,0.3344594594594595
1.9268714,0.33614864864864863
1.9268718,0.33783783783783783
1.9268744,0.33952702702702703
1.9268746,0.34121621621621623
1.9268782,0.34290540540540543
1.9268882,0.34459459459459457
1.9268887,0.34628378378378377
1.9268895,0.34797297297297297
1.9269013,0.34966216216216217
1.9269098,0.35135135135135137
1.9269102,0.3530405405405405
1.9269109,0.3547297297297297
1.9269117,0.3564189189189189
1.9269121,0.3581081081081081
1.9269125,0.3597972972972973
1.9269162,0.3614864864864865
1.9269165,0.36317567567567566
1.9269171,0.36486486486486486
1.9269259,0.36655405405405406
1.9269279,0.36824324324324326
1.9269288,0.36993243243243246
1.9269296,0.3716216216216216
1.9269345,0.3733108108108108
1.9269352,0.375
1.9269361,0.3766891891891892
1.926944,0.3783783783783784
1.9269452,0.38006756756756754
1.9269452,0.38175675675675674
1.9269483,0.38344594594594594
1.9269514,0.38513513513513514
1.9269519,0.38682432432432434
1.926955,0.3885135135135135
1.9269555,0.3902027027027027
1.926958,0.3918918918918919
1.926958,0.3935810810810811
1.9269645,0.3952702702702703
1.9269655,0.3969594594594595
1.926966,0.39864864864864863
1.9269673,0.40033783783783783
1.9269681,0.40202702702702703
1.9269693,0.40371621621621623
1.926971,0.40540540540540543
1.9269712,0.40709459459459457
1.9269724,0.40878378378378377
1.9269748,0.41047297297297297
1.9269772,0.41216216216216217
1.9269795,0.41385135135135137
1.9269807,0.4155405405405405
1.9269814,0.4172297297297297
1.9269823,0.4189189189189189
1.9269826,0.4206081081081081
1.9269848,0.4222972972972973
1.9269855,0.4239864864864865
1.9269869,0.42567567567567566
1.9269891,0.42736486486486486
1.9269898,0.42905405405405406
1.92699,0.43074324324324326
1.92699,0.43243243243243246
1.926991,0.4341216216216216
1.9269913,0.4358108108108108
1.9269927,0.4375
1.9269941,0.4391891891891892
1.9269998,0.4408783783783784
1.9270138,0.44256756756756754
1.927016,0.44425675675675674
1.9270165,0.44594594594594594
1.927022,0.44763513513513514
1.9270229,0.44932432432432434
1.9270242,0.4510135135135135
1.9270245,0.4527027027027027
1.9270257,0.4543918918918919
1.9270273,0.4560810810810811
1.9270275,0.4577702702702703
1.9270289,0.4594594594594595
1.9270291,0.46114864864864863
1.9270341,0.46283783783783783
1.927035,0.46452702702702703
1.9270355,0.46621621621621623
1.9270363,0.46790540540540543
1.927037,0.46959459459459457
1.9270402,0.47128378378378377
1.927045,0.47297297297297297
1.9270486,0.47466216216216217
1.9270518,0.47635135135135137
1.9270525,0.4780405405405405
1.9270566,0.4797297297297297
1.9270575,0.4814189189189189
1.9270577,0.4831081081081081
1.9270577,0.4847972972972973
1.9270585,0.4864864864864865
1.9270597,0.48817567567567566
1.927063,0.48986486486486486
1.9270635,0.49155405405405406
1.927064,0.49324324324324326
1.9270663,0.49493243243243246
1.9270672,0.4966216216216216
1.9270681,0.4983108108108108
1.927072,0.5
1.9270753,0.5016891891891891
1.9270774,0.5033783783783784
1.9270784,0.5050675675675675
1.9270784,0.5067567567567568
1.9270794,0.5084459459459459
1.9270816,0.5101351351351351
1.9270818,0.5118243243243243
1.9270818,0.5135135135135135
1.9270822,0.5152027027027027
1.9270837,0.5168918918918919
1.9270837,0.518581081081081
1.9270852,0.5202702702702703
1.9270852,0.5219594594594594
1.9270852,0.5236486486486487
1.927089,0.5253378378378378
1.9270897,0.527027027027027
1.9270897,0.5287162162162162
1.9270929,0.5304054054054054
1.9270934,0.5320945945945946
1.9270957,0.5337837837837838
1.9270968,0.535472972972973
1.9270978,0.5371621621621622
1.9271069,0.5388513513513513
1.9271082,0.5405405405405406
1.9271106,0.5422297297297297
1.9271106,0.543918918918919
1.9271137,0.5456081081081081
1.9271148,0.5472972972972973
1.9271168,0.5489864864864865
1.9271171,0.5506756756756757
1.9271173,0.5523648648648649
1.9271204,0.5540540540540541
1.9271224,0.5557432432432432
1.9271245,0.5574324324324325
1.9271247,0.5591216216216216
1.927127,0.5608108108108109
1.9271293,0.5625
1.9271295,0.5641891891891891
1.9271295,0.5658783783783784
1.927131,0.5675675675675675
1.9271317,0.5692567567567568
1.9271362,0.5709459459459459
1.9271381,0.5726351351351351
1.9271381,0.5743243243243243
1.9271386,0.5760135135135135
1.9271387,0.5777027027027027
1.9271417,0.5793918918918919
1.9271417,0.581081081081081
1.9271419,0.5827702702702703
1.9271468,0.5844594594594594
1.9271469,0.5861486486486487
1.9271474,0.5878378378378378
1.9271475,0.589527027027027
1.9271531,0.5912162162162162
1.9271531,0.5929054054054054
1.9271543,0.5945945945945946
1.9271554,0.5962837837837838
1.9271557,0.597972972972973
1.9271573,0.5996621621621622
1.9271582,0.6013513513513513
1.9271624,0.6030405405405406
1.9271668,0.6047297297297297
1.9271674,0.606418918918919
1.9271674,0.6081081081081081
1.9271688,0.6097972972972973
1.927169,0.6114864864864865
1.9271692,0.6131756756756757
1.9271703,0.6148648648648649
1.9271708,0.6165540540540541
1.9271724,0.6182432432432432
1.927173,0.6199324324324325
1.927173,0.6216216216216216
1.9271739,0.6233108108108109
1.9271754,0.625
1.9271765,0.6266891891891891
1.9271767,0.6283783783783784
1.9271777,0.6300675675675675
1.9271829,0.6317567567567568
1.9271833,0.6334459459459459
1.9271852,0.6351351351351351
1.9271863,0.6368243243243243
1.9271896,0.6385135135135135
1.9271897,0.6402027027027027
1.9271897,0.6418918918918919
1.9271961,0.643581081081081
1.9271965,0.6452702702702703
1.9271965,0.6469594594594594
1.9271977,0.6486486486486487
1.9271996,0.6503378378378378
1.9272004,0.652027027027027
1.9272101,0.6537162162162162
1.9272106,0.6554054054054054
1.9272113,0.6570945945945946
1.9272122,0.6587837837837838
1.9272128,0.660472972972973
1.9272133,0.6621621621621622
1.9272138,0.6638513513513513
1.9272151,0.6655405405405406
1.9272156,0.6672297297297297
1.9272174,0.668918918918919
1.9272182,0.6706081081081081
1.9272239,0.6722972972972973
1.9272258,0.6739864864864865
1.927227,0.6756756756756757
1.9272275,0.6773648648648649
1.9272286,0.6790540540540541
1.9272299,0.6807432432432432
1.9272313,0.6824324324324325
1.9272349,0.6841216216216216
1.9272368,0.6858108108108109
1.9272368,0.6875
1.9272372,0.6891891891891891
1.9272411,0.6908783783783784
1.9272426,0.6925675675675675
1.9272431,0.6942567567567568
1.9272451,0.6959459459459459
1.9272465,0.6976351351351351
1.9272465,0.6993243243243243
1.9272492,0.7010135135135135
1.9272494,0.7027027027027027
1.9272504,0.7043918918918919
1.9272542,0.706081081081081
1.9272542,0.7077702702702703
1.9272549,0.7094594594594594
1.9272562,0.7111486486486487
1.9272606,0.7128378378378378
1.9272633,0.714527027027027
1.9272699,0.7162162162162162
1.9272708,0.7179054054054054
1.9272764,0.7195945945945946
1.9272764,0.7212837837837838
1.9272805,0.722972972972973
1.9272809,0.7246621621621622
1.9272826,0.7263513513513513
1.9272842,0.7280405405405406
1.9272844,0.7297297297297297
1.9272866,0.731418918918919
1.9272914,0.7331081081081081
1.9272914,0.7347972972972973
1.9272952,0.7364864864864865
1.9272952,0.7381756756756757
1.9272996,0.7398648648648649
1.9273018,0.7415540540540541
1.9273028,0.7432432432432432
1.9273046,0.7449324324324325
1.9273047,0.7466216216216216
1.9273057,0.7483108108108109
1.92731,0.75
1.9273102,0.7516891891891891
1.9273126,0.7533783783783784
1.927314,0.7550675675675675
1.9273155,0.7567567567567568
1.927316,0.7584459459459459
1.927322,0.7601351351351351
1.9273225,0.7618243243243243
1.9273257,0.7635135135135135
1.9273279,0.7652027027027027
1.9273318,0.7668918918918919
1.9273328,0.768581081081081
1.927339,0.7702702702702703
1.9273391,0.7719594594594594
1.9273413,0.7736486486486487
1.927344,0.7753378378378378
1.9273443,0.777027027027027
1.9273458,0.7787162162162162
1.9273474,0.7804054054054054
1.9273487,0.7820945945945946
1.9273503,0.7837837837837838
1.9273515,0.785472972972973
1.9273515,0.7871621621621622
1.927352,0.7888513513513513
1.9273533,0.7905405405405406
1.9273548,0.7922297297297297
1.927357,0.793918918918919
1.9273587,0.7956081081081081
1.9273608,0.7972972972972973
1.9273665,0.7989864864864865
1.9273665,0.8006756756756757
1.9273673,0.8023648648648649
1.9273772,0.8040540540540541
1.9273782,0.8057432432432432
1.927381,0.8074324324324325
1.9273815,0.8091216216216216
1.9273834,0.8108108108108109
1.9273838,0.8125
1.927385,0.8141891891891891
1.927385,0.8158783783783784
1.9273908,0.8175675675675675
1.9273908,0.8192567567567568
1.9273978,0.8209459459459459
1.9273982,0.8226351351351351
1.9274108,0.8243243243243243
1.9274125,0.8260135135135135
1.927419,0.8277027027027027
1.9274215,0.8293918918918919
1.9274216,0.831081081081081
1.9274216,0.8327702702702703
1.9274223,0.8344594594594594
1.9274263,0.8361486486486487
1.9274263,0.8378378378378378
1.9274266,0.839527027027027
1.9274366,0.8412162162162162
1.9274395,0.8429054054054054
1.9274408,0.8445945945945946
1.9274424,0.8462837837837838
1.9274424,0.847972972972973
1.9274466,0.8496621621621622
1.9274489,0.8513513513513513
1.9274528,0.8530405405405406
1.9274533,0.8547297297297297
1.9274566,0.856418918918919
1.9274575,0.8581081081081081
1.9274576,0.8597972972972973
1.9274589,0.8614864864864865
1.927459,0.8631756756756757
1.9274601,0.8648648648648649
1.9274609,0.8665540540540541
1.9274676,0.8682432432432432
1.9274684,0.8699324324324325
1.9274733,0.8716216216216216
1.9274871,0.8733108108108109
1.9274874,0.875
1.927497,0.8766891891891891
1.9274974,0.8783783783783784
1.927507,0.8800675675675675
1.9275155,0.8817567567567568
1.9275168,0.8834459459459459
1.9275175,0.8851351351351351
1.9275175,0.8868243243243243
1.9275252,0.8885135135135135
1.9275326,0.8902027027027027
1.9275349,0.8918918918918919
1.9275358,0.893581081081081
1.927547,0.8952702702702703
1.9275508,0.8969594594594594
1.9275533,0.8986486486486487
1.9275576,0.9003378378378378
1.9275751,0.902027027027027
1.9275763,0.9037162162162162
1.9275815,0.9054054054054054
1.9275894,0.9070945945945946
1.9275906,0.9087837837837838
1.9275945,0.910472972972973
1.9275995,0.9121621621621622
1.9276069,0.9138513513513513
1.9276257,0.9155405405405406
1.9276257,0.9172297297297297
1.9276503,0.918918918918919
1.927651,0.9206081081081081
1.9276514,0.9222972972972973
1.9276518,0.9239864864864865
1.9276597,0.9256756756756757
1.927677,0.9273648648648649
1.9276873,0.9290540540540541
1.9277045,0.9307432432432432
1.9277048,0.9324324324324325
1.9277048,0.9341216216216216
1.9277072,0.9358108108108109
1.9277164,0.9375
1.9277412,0.9391891891891891
1.9277458,0.9408783783783784
1.9278084,0.9425675675675675
1.9278286,0.9442567567567568
1.9278471,0.9459459459459459
1.9279183,0.9476351351351351
1.9279613,0.9493243243243243
1.9279685,0.9510135135135135
1.9279712,0.9527027027027027
1.9279886,0.9543918918918919
1.9280188,0.956081081081081
1.9280969,0.9577702702702703
1.9281585,0.9594594594594594
1.9281806,0.9611486486486487
1.9282377,0.9628378378378378
1.9283384,0.964527027027027
1.9285558,0.9662162162162162
1.9286036,0.9679054054054054
1.9287635,0.9695945945945946
1.9288347,0.9712837837837838
1.9293168,0.972972972972973
1.9365737,0.9746621621621622
1.9393442,0.9763513513513513
1.9393976,0.9780405405405406
1.940034,0.9797297297297297
1.940034,0.981418918918919
1.9401561,0.9831081081081081
1.940934,0.9847972972972973
1.9537772,0.9864864864864865
1.9585121,0.9881756756756757
1.9585121,0.9898648648648649
1.9684635,0.9915540540540541
1.9692551,0.9932432432432432
1.9692955,0.9949324324324325
1.9693905,0.9966216216216216
1.9707861,0.9983108108108109
1.9725192,1.0
2.0,1.0
1.9725192,1.0


==> data/cdf_values/contrastive/class_0.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
4.7683716e-07,0.0
4.7683716e-07,7.456176323657702e-06
1.4901161e-06,0.0010140399800174474
1.5497208e-06,0.002020623783711237
1.6093254e-06,0.003027207587405027
1.66893e-06,0.004033791391098817
1.7285347e-06,0.005040375194792606
1.7881393e-06,0.006046958998486396
1.7881393e-06,0.007053542802180186
1.847744e-06,0.008060126605873975
1.9073486e-06,0.009066710409567766
1.9073486e-06,0.010073294213261556
1.9669533e-06,0.011079878016955345
2.026558e-06,0.012086461820649135
2.026558e-06,0.013093045624342924
2.026558e-06,0.014099629428036714
2.0861626e-06,0.015106213231730503
2.0861626e-06,0.016112797035424294
2.1457672e-06,0.017119380839118084
2.1457672e-06,0.018125964642811875
2.1457672e-06,0.01913254844650566
2.1457672e-06,0.020139132250199452
2.1457672e-06,0.021145716053893242
2.2053719e-06,0.022152299857587033
2.2053719e-06,0.023158883661280823
2.2053719e-06,0.02416546746497461
2.2649765e-06,0.0251720512686684
2.2649765e-06,0.02617863507236219
2.2649765e-06,0.027185218876055982
2.2649765e-06,0.028191802679749772
2.2649765e-06,0.02919838648344356
2.3245811e-06,0.03020497028713735
2.3245811e-06,0.03121155409083114
2.3245811e-06,0.03221813789452493
2.3841858e-06,0.03322472169821872
2.3841858e-06,0.03423130550191251
2.3841858e-06,0.0352378893056063
2.3841858e-06,0.03624447310930009
2.3841858e-06,0.03725105691299388
2.4437904e-06,0.03825764071668767
2.4437904e-06,0.03926422452038146
2.4437904e-06,0.04027080832407525
2.503395e-06,0.041277392127769034
2.503395e-06,0.042283975931462825
2.503395e-06,0.043290559735156615
2.503395e-06,0.044297143538850406
2.503395e-06,0.045303727342544196
2.5629997e-06,0.04631031114623799
2.5629997e-06,0.04731689494993178
2.5629997e-06,0.04832347875362557
2.6226044e-06,0.04933006255731936
2.6226044e-06,0.05033664636101314
2.6226044e-06,0.05134323016470693
2.6226044e-06,0.05234981396840072
2.6226044e-06,0.05335639777209451
2.6226044e-06,0.054362981575788304
2.6226044e-06,0.055369565379482094
2.682209e-06,0.056376149183175885
2.682209e-06,0.057382732986869675
2.682209e-06,0.058389316790563466
2.7418137e-06,0.059395900594257256
2.7418137e-06,0.06040248439795104
2.7418137e-06,0.06140906820164483
2.7418137e-06,0.06241565200533862
2.7418137e-06,0.06342223580903242
2.7418137e-06,0.0644288196127262
2.7418137e-06,0.06543540341641998
2.7418137e-06,0.06644198722011378
2.7418137e-06,0.06744857102380757
2.7418137e-06,0.06845515482750136
2.8014183e-06,0.06946173863119515
2.8014183e-06,0.07046832243488894
2.8014183e-06,0.07147490623858273
2.861023e-06,0.07248149004227653
2.861023e-06,0.07348807384597031
2.861023e-06,0.0744946576496641
2.861023e-06,0.07550124145335789
2.861023e-06,0.07650782525705167
2.861023e-06,0.07751440906074547
2.861023e-06,0.07852099286443925
2.9206276e-06,0.07952757666813305
2.9206276e-06,0.08053416047182684
2.9206276e-06,0.08154074427552063
2.9206276e-06,0.08254732807921442
2.9802322e-06,0.08355391188290821
2.9802322e-06,0.084560495686602
2.9802322e-06,0.08556707949029578
2.9802322e-06,0.08657366329398958
2.9802322e-06,0.08758024709768336
2.9802322e-06,0.08858683090137716
2.9802322e-06,0.08959341470507094
3.0398369e-06,0.09059999850876474
3.0398369e-06,0.09160658231245852
3.0398369e-06,0.09261316611615232
3.0398369e-06,0.0936197499198461
3.0994415e-06,0.09462633372353989
3.0994415e-06,0.09563291752723369
3.0994415e-06,0.09663950133092747
3.0994415e-06,0.09764608513462127
3.0994415e-06,0.09865266893831505
3.0994415e-06,0.09965925274200885
3.0994415e-06,0.10066583654570263
3.0994415e-06,0.10167242034939643
3.0994415e-06,0.10267900415309021
3.0994415e-06,0.10368558795678401
3.0994415e-06,0.10469217176047779
3.1590462e-06,0.10569875556417158
3.1590462e-06,0.10670533936786537
3.1590462e-06,0.10771192317155916
3.1590462e-06,0.10871850697525295
3.1590462e-06,0.10972509077894674
3.1590462e-06,0.11073167458264054
3.2186508e-06,0.11173825838633432
3.2186508e-06,0.11274484219002812
3.2186508e-06,0.1137514259937219
3.2186508e-06,0.11475800979741568
3.2186508e-06,0.11576459360110948
3.2186508e-06,0.11677117740480326
3.2186508e-06,0.11777776120849706
3.2186508e-06,0.11878434501219085
3.2186508e-06,0.11979092881588464
3.2186508e-06,0.12079751261957843
3.2186508e-06,0.12180409642327222
3.2186508e-06,0.12281068022696601
3.2186508e-06,0.12381726403065979
3.2186508e-06,0.12482384783435359
3.2782555e-06,0.12583043163804739
3.2782555e-06,0.12683701544174117
3.2782555e-06,0.12784359924543495
3.2782555e-06,0.12885018304912874
3.2782555e-06,0.12985676685282255
3.2782555e-06,0.13086335065651633
3.33786e-06,0.13186993446021011
3.33786e-06,0.1328765182639039
3.33786e-06,0.13388310206759768
3.33786e-06,0.1348896858712915
3.33786e-06,0.13589626967498528
3.33786e-06,0.13690285347867906
3.33786e-06,0.13790943728237284
3.33786e-06,0.13891602108606665
3.33786e-06,0.13992260488976044
3.33786e-06,0.14092918869345422
3.33786e-06,0.141935772497148
3.33786e-06,0.1429423563008418
3.3974648e-06,0.1439489401045356
3.3974648e-06,0.14495552390822938
3.3974648e-06,0.14596210771192317
3.3974648e-06,0.14696869151561695
3.3974648e-06,0.14797527531931076
3.4570694e-06,0.14898185912300455
3.4570694e-06,0.14998844292669833
3.4570694e-06,0.1509950267303921
3.4570694e-06,0.15200161053408592
3.4570694e-06,0.1530081943377797
3.4570694e-06,0.1540147781414735
3.4570694e-06,0.15502136194516727
3.4570694e-06,0.15602794574886106
3.4570694e-06,0.15703452955255487
3.4570694e-06,0.15804111335624865
3.4570694e-06,0.15904769715994244
3.516674e-06,0.16005428096363622
3.516674e-06,0.16106086476733003
3.516674e-06,0.16206744857102381
3.516674e-06,0.1630740323747176
3.516674e-06,0.16408061617841138
3.516674e-06,0.16508719998210516
3.5762787e-06,0.16609378378579898
3.5762787e-06,0.16710036758949276
3.5762787e-06,0.16810695139318654
3.5762787e-06,0.16911353519688033
3.5762787e-06,0.17012011900057414
3.5762787e-06,0.17112670280426792
3.5762787e-06,0.1721332866079617
3.5762787e-06,0.1731398704116555
3.5762787e-06,0.17414645421534927
3.5762787e-06,0.17515303801904308
3.5762787e-06,0.17615962182273687
3.5762787e-06,0.17716620562643065
3.5762787e-06,0.17817278943012443
3.5762787e-06,0.17917937323381825
3.6358833e-06,0.18018595703751203
3.6358833e-06,0.1811925408412058
3.6358833e-06,0.1821991246448996
3.6358833e-06,0.18320570844859338
3.6358833e-06,0.1842122922522872
3.6358833e-06,0.18521887605598097
3.695488e-06,0.18622545985967476
3.695488e-06,0.18723204366336854
3.695488e-06,0.18823862746706235
3.695488e-06,0.18924521127075614
3.695488e-06,0.19025179507444992
3.695488e-06,0.1912583788781437
3.695488e-06,0.1922649626818375
3.695488e-06,0.1932715464855313
3.695488e-06,0.19427813028922508
3.695488e-06,0.19528471409291887
3.695488e-06,0.19629129789661265
3.695488e-06,0.19729788170030646
3.7550926e-06,0.19830446550400024
3.7550926e-06,0.19931104930769403
3.7550926e-06,0.2003176331113878
3.7550926e-06,0.2013242169150816
3.7550926e-06,0.2023308007187754
3.7550926e-06,0.2033373845224692
3.8146973e-06,0.20434396832616297
3.8146973e-06,0.20535055212985676
3.8146973e-06,0.20635713593355057
3.8146973e-06,0.20736371973724435
3.8146973e-06,0.20837030354093813
3.8146973e-06,0.20937688734463192
3.8146973e-06,0.21038347114832573
3.8146973e-06,0.2113900549520195
3.8146973e-06,0.2123966387557133
3.8146973e-06,0.21340322255940708
3.8146973e-06,0.21440980636310086
3.8146973e-06,0.21541639016679467
3.874302e-06,0.21642297397048846
3.874302e-06,0.21742955777418224
3.874302e-06,0.21843614157787603
3.874302e-06,0.21944272538156984
3.874302e-06,0.22044930918526362
3.9339066e-06,0.2214558929889574
3.9339066e-06,0.2224624767926512
3.9339066e-06,0.22346906059634497
3.9339066e-06,0.22447564440003878
3.9339066e-06,0.22548222820373257
3.9339066e-06,0.22648881200742635
3.9339066e-06,0.22749539581112013
3.9339066e-06,0.22850197961481394
3.9339066e-06,0.22950856341850773
3.993511e-06,0.2305151472222015
3.993511e-06,0.2315217310258953
3.993511e-06,0.23252831482958908
3.993511e-06,0.2335348986332829
4.053116e-06,0.23454148243697667
4.053116e-06,0.23554806624067046
4.053116e-06,0.23655465004436424
4.053116e-06,0.23756123384805805
4.053116e-06,0.23856781765175183
4.053116e-06,0.23957440145544562
4.053116e-06,0.2405809852591394
4.053116e-06,0.24158756906283319
4.053116e-06,0.242594152866527
4.053116e-06,0.24360073667022078
4.1127205e-06,0.24460732047391456
4.1127205e-06,0.24561390427760835
4.1127205e-06,0.24662048808130216
4.1127205e-06,0.24762707188499594
4.172325e-06,0.24863365568868973
4.172325e-06,0.2496402394923835
4.172325e-06,0.2506468232960773
4.172325e-06,0.2516534070997711
4.172325e-06,0.25265999090346486
4.172325e-06,0.2536665747071587
4.172325e-06,0.2546731585108525
4.23193e-06,0.25567974231454627
4.23193e-06,0.25668632611824005
4.23193e-06,0.25769290992193383
4.23193e-06,0.2586994937256276
4.2915344e-06,0.2597060775293214
4.2915344e-06,0.2607126613330152
4.2915344e-06,0.26171924513670897
4.2915344e-06,0.2627258289404028
4.2915344e-06,0.2637324127440966
4.2915344e-06,0.2647389965477904
4.2915344e-06,0.26574558035148416
4.351139e-06,0.26675216415517794
4.351139e-06,0.2677587479588717
4.351139e-06,0.2687653317625655
4.4107437e-06,0.2697719155662593
4.4107437e-06,0.2707784993699531
4.4107437e-06,0.2717850831736469
4.4107437e-06,0.2727916669773407
4.4107437e-06,0.2737982507810345
4.4107437e-06,0.27480483458472826
4.4107437e-06,0.27581141838842205
4.4107437e-06,0.27681800219211583
4.4703484e-06,0.2778245859958096
4.4703484e-06,0.2788311697995034
4.4703484e-06,0.2798377536031972
4.529953e-06,0.280844337406891
4.529953e-06,0.2818509212105848
4.529953e-06,0.2828575050142786
4.529953e-06,0.28386408881797237
4.529953e-06,0.28487067262166615
4.529953e-06,0.28587725642535994
4.529953e-06,0.2868838402290537
4.529953e-06,0.2878904240327475
4.5895576e-06,0.2888970078364413
4.5895576e-06,0.2899035916401351
4.6491623e-06,0.2909101754438289
4.6491623e-06,0.2919167592475227
4.6491623e-06,0.2929233430512165
4.6491623e-06,0.29392992685491026
4.6491623e-06,0.29493651065860405
4.6491623e-06,0.29594309446229783
4.6491623e-06,0.2969496782659916
4.6491623e-06,0.29795626206968545
4.708767e-06,0.29896284587337923
4.708767e-06,0.299969429677073
4.708767e-06,0.3009760134807668
4.7683716e-06,0.3019825972844606
4.7683716e-06,0.30298918108815437
4.7683716e-06,0.30399576489184815
4.7683716e-06,0.30500234869554194
4.7683716e-06,0.3060089324992357
4.7683716e-06,0.30701551630292956
4.827976e-06,0.30802210010662334
4.827976e-06,0.3090286839103171
4.887581e-06,0.3100352677140109
4.887581e-06,0.3110418515177047
4.887581e-06,0.3120484353213985
4.887581e-06,0.31305501912509226
4.887581e-06,0.31406160292878604
4.887581e-06,0.3150681867324798
4.9471855e-06,0.31607477053617367
4.9471855e-06,0.31708135433986745
4.9471855e-06,0.31808793814356123
4.9471855e-06,0.319094521947255
5.00679e-06,0.3201011057509488
5.00679e-06,0.3211076895546426
5.00679e-06,0.32211427335833637
5.00679e-06,0.32312085716203015
5.00679e-06,0.32412744096572393
5.00679e-06,0.3251340247694178
5.00679e-06,0.32614060857311156
5.066395e-06,0.32714719237680534
5.066395e-06,0.3281537761804991
5.066395e-06,0.3291603599841929
5.1259995e-06,0.3301669437878867
5.1259995e-06,0.3311735275915805
5.1259995e-06,0.33218011139527426
5.1259995e-06,0.33318669519896804
5.1259995e-06,0.3341932790026619
5.1259995e-06,0.33519986280635566
5.185604e-06,0.33620644661004945
5.185604e-06,0.33721303041374323
5.185604e-06,0.338219614217437
5.2452087e-06,0.3392261980211308
5.2452087e-06,0.3402327818248246
5.2452087e-06,0.34123936562851837
5.2452087e-06,0.34224594943221215
5.2452087e-06,0.343252533235906
5.3048134e-06,0.34425911703959977
5.3048134e-06,0.34526570084329355
5.364418e-06,0.34627228464698734
5.364418e-06,0.3472788684506811
5.364418e-06,0.3482854522543749
5.364418e-06,0.3492920360580687
5.364418e-06,0.3502986198617625
5.4240227e-06,0.35130520366545626
5.4240227e-06,0.3523117874691501
5.4240227e-06,0.3533183712728439
5.4836273e-06,0.35432495507653766
5.4836273e-06,0.35533153888023145
5.4836273e-06,0.35633812268392523
5.4836273e-06,0.357344706487619
5.543232e-06,0.3583512902913128
5.6028366e-06,0.3593578740950066
5.6028366e-06,0.36036445789870036
5.6028366e-06,0.3613710417023942
5.6028366e-06,0.362377625506088
5.6624413e-06,0.36338420930978177
5.6624413e-06,0.36439079311347555
5.722046e-06,0.36539737691716934
5.722046e-06,0.3664039607208631
5.722046e-06,0.3674105445245569
5.7816505e-06,0.3684171283282507
5.7816505e-06,0.36942371213194447
5.7816505e-06,0.3704302959356383
5.841255e-06,0.3714368797393321
5.841255e-06,0.3724434635430259
5.841255e-06,0.37345004734671966
5.841255e-06,0.37445663115041344
5.841255e-06,0.3754632149541072
5.841255e-06,0.376469798757801
5.90086e-06,0.3774763825614948
5.90086e-06,0.3784829663651886
5.90086e-06,0.3794895501688824
5.9604645e-06,0.3804961339725762
5.9604645e-06,0.38150271777627
5.9604645e-06,0.38250930157996377
5.9604645e-06,0.38351588538365755
6.020069e-06,0.38452246918735133
6.020069e-06,0.3855290529910451
6.0796738e-06,0.3865356367947389
6.0796738e-06,0.3875422205984327
6.0796738e-06,0.3885488044021265
6.1392784e-06,0.3895553882058203
6.1392784e-06,0.3905619720095141
6.198883e-06,0.3915685558132079
6.198883e-06,0.39257513961690166
6.198883e-06,0.39358172342059544
6.2584877e-06,0.3945883072242892
6.3180923e-06,0.395594891027983
6.3180923e-06,0.3966014748316768
6.3180923e-06,0.39760805863537063
6.3180923e-06,0.3986146424390644
6.377697e-06,0.3996212262427582
6.377697e-06,0.400627810046452
6.4373016e-06,0.40163439385014577
6.4373016e-06,0.40264097765383955
6.4373016e-06,0.40364756145753333
6.4373016e-06,0.4046541452612271
6.4969063e-06,0.4056607290649209
6.556511e-06,0.40666731286861474
6.556511e-06,0.4076738966723085
6.556511e-06,0.4086804804760023
6.6161156e-06,0.4096870642796961
6.67572e-06,0.4106936480833899
6.67572e-06,0.41170023188708366
6.735325e-06,0.41270681569077744
6.735325e-06,0.4137133994944712
6.7949295e-06,0.41471998329816506
6.7949295e-06,0.41572656710185885
6.854534e-06,0.41673315090555263
6.914139e-06,0.4177397347092464
6.914139e-06,0.4187463185129402
6.914139e-06,0.419752902316634
6.9737434e-06,0.42075948612032776
6.9737434e-06,0.42176606992402155
7.033348e-06,0.42277265372771533
7.033348e-06,0.42377923753140917
7.033348e-06,0.42478582133510295
7.0929527e-06,0.42579240513879674
7.1525574e-06,0.4267989889424905
7.1525574e-06,0.4278055727461843
7.1525574e-06,0.4288121565498781
7.212162e-06,0.42981874035357187
7.2717667e-06,0.43082532415726565
7.2717667e-06,0.43183190796095944
7.3313713e-06,0.4328384917646533
7.390976e-06,0.43384507556834706
7.390976e-06,0.43485165937204084
7.4505806e-06,0.4358582431757346
7.5101852e-06,0.4368648269794284
7.5101852e-06,0.4378714107831222
7.56979e-06,0.438877994586816
7.6293945e-06,0.43988457839050976
7.6293945e-06,0.44089116219420355
7.688999e-06,0.4418977459978974
7.748604e-06,0.44290432980159117
7.8082085e-06,0.44391091360528495
7.867813e-06,0.44491749740897873
7.867813e-06,0.4459240812126725
7.927418e-06,0.4469306650163663
7.987022e-06,0.4479372488200601
7.987022e-06,0.44894383262375387
8.106232e-06,0.44995041642744765
8.106232e-06,0.4509570002311415
8.165836e-06,0.4519635840348353
8.225441e-06,0.45297016783852906
8.285046e-06,0.45397675164222284
8.34465e-06,0.4549833354459166
8.404255e-06,0.4559899192496104
8.46386e-06,0.4569965030533042
8.46386e-06,0.458003086856998
8.583069e-06,0.45900967066069176
8.583069e-06,0.4600162544643856
8.6426735e-06,0.4610228382680794
8.702278e-06,0.46202942207177317
8.761883e-06,0.46303600587546695
8.821487e-06,0.46404258967916073
8.821487e-06,0.4650491734828545
8.881092e-06,0.4660557572865483
8.940697e-06,0.4670623410902421
9.000301e-06,0.46806892489393587
9.059906e-06,0.4690755086976297
9.059906e-06,0.4700820925013235
9.179115e-06,0.4710886763050173
9.179115e-06,0.47209526010871106
9.298325e-06,0.47310184391240484
9.357929e-06,0.4741084277160986
9.417534e-06,0.4751150115197924
9.4771385e-06,0.4761215953234862
9.536743e-06,0.47712817912718
9.596348e-06,0.4781347629308738
9.655952e-06,0.4791413467345676
9.715557e-06,0.4801479305382614
9.775162e-06,0.48115451434195516
9.834766e-06,0.48216109814564895
9.894371e-06,0.48316768194934273
1.001358e-05,0.4841742657530365
1.001358e-05,0.4851808495567303
1.013279e-05,0.4861874333604241
1.0192394e-05,0.4871940171641179
1.0251999e-05,0.4882006009678117
1.0311604e-05,0.4892071847715055
1.0430813e-05,0.49021376857519927
1.0550022e-05,0.49122035237889305
1.0609627e-05,0.49222693618258684
1.0728836e-05,0.4932335199862806
1.0788441e-05,0.4942401037899744
1.0848045e-05,0.4952466875936682
1.0967255e-05,0.49625327139736203
1.0967255e-05,0.4972598552010558
1.1086464e-05,0.4982664390047496
1.1086464e-05,0.4992730228084434
1.1205673e-05,0.5002796066121372
1.13248825e-05,0.501286190415831
1.1444092e-05,0.5022927742195248
1.1563301e-05,0.5032993580232186
1.168251e-05,0.5043059418269124
1.1742115e-05,0.5053125256306061
1.1861324e-05,0.5063191094342999
1.1920929e-05,0.5073256932379937
1.2040138e-05,0.5083322770416875
1.2099743e-05,0.5093388608453813
1.21593475e-05,0.510345444649075
1.2278557e-05,0.5113520284527688
1.2397766e-05,0.5123586122564626
1.2516975e-05,0.5133651960601564
1.2636185e-05,0.5143717798638502
1.2814999e-05,0.515378363667544
1.2934208e-05,0.5163849474712378
1.3113022e-05,0.5173915312749315
1.3232231e-05,0.5183981150786254
1.335144e-05,0.5194046988823192
1.347065e-05,0.520411282686013
1.3589859e-05,0.5214178664897068
1.3709068e-05,0.5224244502934006
1.3828278e-05,0.5234310340970943
1.40070915e-05,0.5244376179007881
1.41859055e-05,0.5254442017044819
1.4364719e-05,0.5264507855081757
1.4543533e-05,0.5274573693118695
1.4662743e-05,0.5284639531155633
1.4901161e-05,0.529470536919257
1.50203705e-05,0.5304771207229508
1.513958e-05,0.5314837045266446
1.5258789e-05,0.5324902883303384
1.5377998e-05,0.5334968721340322
1.5497208e-05,0.534503455937726
1.5616417e-05,0.5355100397414198
1.579523e-05,0.5365166235451136
1.591444e-05,0.5375232073488074
1.6093254e-05,0.5385297911525012
1.6212463e-05,0.539536374956195
1.6391277e-05,0.5405429587598888
1.6570091e-05,0.5415495425635826
1.66893e-05,0.5425561263672763
1.6748905e-05,0.5435627101709701
1.6868114e-05,0.5445692939746639
1.6987324e-05,0.5455758777783577
1.7046928e-05,0.5465824615820515
1.7166138e-05,0.5475890453857453
1.7285347e-05,0.548595629189439
1.7404556e-05,0.5496022129931328
1.7404556e-05,0.5506087967968266
1.7523766e-05,0.5516153806005204
1.758337e-05,0.5526219644042142
1.7642975e-05,0.553628548207908
1.7762184e-05,0.5546351320116019
1.7821789e-05,0.5556417158152956
1.7881393e-05,0.5566482996189894
1.8000603e-05,0.5576548834226832
1.8119812e-05,0.558661467226377
1.8179417e-05,0.5596680510300708
1.8298626e-05,0.5606746348337646
1.835823e-05,0.5616812186374583
1.847744e-05,0.5626878024411521
1.859665e-05,0.5636943862448459
1.8715858e-05,0.5647009700485397
1.8835068e-05,0.5657075538522335
1.8954277e-05,0.5667141376559273
1.9073486e-05,0.567720721459621
1.92523e-05,0.5687273052633148
1.9431114e-05,0.5697338890670086
1.9609928e-05,0.5707404728707024
1.9788742e-05,0.5717470566743962
1.9967556e-05,0.5727536404780901
2.014637e-05,0.5737602242817839
2.026558e-05,0.5747668080854776
2.0503998e-05,0.5757733918891714
2.0742416e-05,0.5767799756928652
2.092123e-05,0.577786559496559
2.1219254e-05,0.5787931433002528
2.1576881e-05,0.5797997271039466
2.1994114e-05,0.5808063109076403
2.2172928e-05,0.5818128947113341
2.2530556e-05,0.5828194785150279
2.2828579e-05,0.5838260623187217
2.3126602e-05,0.5848326461224155
2.348423e-05,0.5858392299261093
2.3961067e-05,0.586845813729803
2.4199486e-05,0.5878523975334968
2.4437904e-05,0.5888589813371906
2.4676323e-05,0.5898655651408845
2.4914742e-05,0.5908721489445783
2.5331974e-05,0.5918787327482721
2.5749207e-05,0.5928853165519659
2.604723e-05,0.5938919003556596
2.6404858e-05,0.5948984841593534
2.670288e-05,0.5959050679630472
2.7120113e-05,0.596911651766741
2.7537346e-05,0.5979182355704348
2.7894974e-05,0.5989248193741286
2.8133392e-05,0.5999314031778223
2.8252602e-05,0.6009379869815161
2.849102e-05,0.6019445707852099
2.8729439e-05,0.6029511545889037
2.8848648e-05,0.6039577383925975
2.9027462e-05,0.6049643221962913
2.9146671e-05,0.605970905999985
2.9325485e-05,0.6069774898036788
2.9563904e-05,0.6079840736073727
2.9802322e-05,0.6089906574110665
3.0040741e-05,0.6099972412147603
3.0398369e-05,0.6110038250184541
3.0696392e-05,0.6120104088221479
3.1113625e-05,0.6130169926258416
3.1530857e-05,0.6140235764295354
3.2007694e-05,0.6150301602332292
3.260374e-05,0.616036744036923
3.33786e-05,0.6170433278406168
3.4093857e-05,0.6180499116443106
3.4809113e-05,0.6190564954480043
3.5762787e-05,0.6200630792516981
3.671646e-05,0.6210696630553919
3.761053e-05,0.6220762468590857
3.874302e-05,0.6230828306627795
3.9935112e-05,0.6240894144664733
4.053116e-05,0.625095998270167
4.10676e-05,0.6261025820738609
4.1663647e-05,0.6271091658775547
4.2259693e-05,0.6281157496812485
4.3272972e-05,0.6291223334849423
4.428625e-05,0.6301289172886361
4.5359135e-05,0.6311355010923299
4.5597553e-05,0.6321420848960236
4.5895576e-05,0.6331486686997174
4.643202e-05,0.6341552525034112
4.684925e-05,0.635161836307105
4.7564507e-05,0.6361684201107988
4.8041344e-05,0.6371750039144926
4.887581e-05,0.6381815877181863
4.976988e-05,0.6391881715218801
5.054474e-05,0.6401947553255739
5.1140785e-05,0.6412013391292677
5.185604e-05,0.6422079229329615
5.209446e-05,0.6432145067366553
5.2154064e-05,0.6442210905403492
5.2332878e-05,0.6452276743440429
5.2690506e-05,0.6462342581477367
5.3465366e-05,0.6472408419514305
5.4121017e-05,0.6482474257551243
5.4955482e-05,0.6492540095588181
5.596876e-05,0.6502605933625119
5.6803226e-05,0.6512671771662056
5.7697296e-05,0.6522737609698994
5.8174133e-05,0.6532803447735932
5.9127808e-05,0.654286928577287
5.9962273e-05,0.6552935123809808
6.0737133e-05,0.6563000961846746
6.145239e-05,0.6573066799883683
6.1929226e-05,0.6583132637920621
6.2167645e-05,0.6593198475957559
6.2823296e-05,0.6603264313994497
6.341934e-05,0.6613330152031435
6.377697e-05,0.6623395990068374
6.401539e-05,0.6633461828105311
6.4492226e-05,0.6643527666142249
6.508827e-05,0.6653593504179187
6.5505505e-05,0.6663659342216125
6.604195e-05,0.6673725180253063
6.651878e-05,0.6683791018290001
6.7293644e-05,0.6693856856326938
6.788969e-05,0.6703922694363876
6.848574e-05,0.6713988532400814
6.908178e-05,0.6724054370437752
6.937981e-05,0.673412020847469
6.9499016e-05,0.6744186046511628
6.967783e-05,0.6754251884548566
6.9856644e-05,0.6764317722585503
7.021427e-05,0.6774383560622441
7.05719e-05,0.6784449398659379
7.104874e-05,0.6794515236696317
7.1525574e-05,0.6804581074733256
7.212162e-05,0.6814646912770194
7.259846e-05,0.6824712750807131
7.31349e-05,0.6834778588844069
7.379055e-05,0.6844844426881007
7.43866e-05,0.6854910264917945
7.504225e-05,0.6864976102954883
7.5638294e-05,0.6875041940991821
7.6293945e-05,0.6885107779028758
7.688999e-05,0.6895173617065696
7.748604e-05,0.6905239455102634
7.814169e-05,0.6915305293139572
7.879734e-05,0.692537113117651
7.927418e-05,0.6935436969213448
7.9870224e-05,0.6945502807250385
8.058548e-05,0.6955568645287323
8.124113e-05,0.6965634483324261
8.165836e-05,0.6975700321361199
8.189678e-05,0.6985766159398138
8.249283e-05,0.6995831997435076
8.3088875e-05,0.7005897835472014
8.380413e-05,0.7015963673508951
8.4519386e-05,0.7026029511545889
8.511543e-05,0.7036095349582827
8.5771084e-05,0.7046161187619765
8.6307526e-05,0.7056227025656703
8.690357e-05,0.7066292863693641
8.7440014e-05,0.7076358701730578
8.7976456e-05,0.7086424539767516
8.833408e-05,0.7096490377804454
8.8989735e-05,0.7106556215841392
8.9764595e-05,0.711662205387833
9.0420246e-05,0.7126687891915268
9.11355e-05,0.7136753729952205
9.1552734e-05,0.7146819567989143
9.173155e-05,0.7156885406026082
9.196997e-05,0.716695124406302
9.23872e-05,0.7177017082099958
9.2983246e-05,0.7187082920136896
9.36389e-05,0.7197148758173834
9.423494e-05,0.7207214596210771
9.483099e-05,0.7217280434247709
9.560585e-05,0.7227346272284647
9.6321106e-05,0.7237412110321585
9.703636e-05,0.7247477948358523
9.769201e-05,0.7257543786395461
9.864569e-05,0.7267609624432398
9.930134e-05,0.7277675462469336
0.0001001358,0.7287741300506274
0.00010102987,0.7297807138543212
0.00010174513,0.730787297658015
0.000102460384,0.7317938814617088
0.000103116035,0.7328004652654025
0.00010383129,0.7338070490690964
0.00010442734,0.7348136328727902
0.000105023384,0.735820216676484
0.00010573864,0.7368268004801778
0.000106334686,0.7378333842838716
0.00010704994,0.7388399680875654
0.00010788441,0.7398465518912591
0.00010854006,0.7408531356949529
0.000109136105,0.7418597194986467
0.000109910965,0.7428663033023405
0.00011050701,0.7438728871060343
0.00011104345,0.7448794709097281
0.0001116395,0.7458860547134218
0.000112235546,0.7468926385171156
0.00011277199,0.7478992223208094
0.00011342764,0.7489058061245032
0.00011396408,0.749912389928197
0.00011450052,0.7509189737318908
0.000115036964,0.7519255575355847
0.000115573406,0.7529321413392784
0.00011622906,0.7539387251429722
0.00011688471,0.754945308946666
0.000117480755,0.7559518927503598
0.0001180172,0.7569584765540536
0.000118494034,0.7579650603577474
0.00011909008,0.7589716441614411
0.00011956692,0.7599782279651349
0.00012022257,0.7609848117688287
0.00012087822,0.7619913955725225
0.000121593475,0.7629979793762163
0.00012207031,0.7640045631799101
0.00012272596,0.7650111469836038
0.0001232624,0.7660177307872976
0.00012385845,0.7670243145909914
0.00012427568,0.7680308983946852
0.00012481213,0.769037482198379
0.00012528896,0.7700440660020729
0.0001257658,0.7710506498057667
0.00012636185,0.7720572336094604
0.00012683868,0.7730638174131542
0.00012743473,0.774070401216848
0.00012803078,0.7750769850205418
0.00012862682,0.7760835688242356
0.00012916327,0.7770901526279294
0.00012987852,0.7780967364316231
0.00013053417,0.7791033202353169
0.00013113022,0.7801099040390107
0.00013178587,0.7811164878427045
0.00013244152,0.7821230716463983
0.00013303757,0.783129655450092
0.00013369322,0.7841362392537858
0.00013422966,0.7851428230574796
0.0001348257,0.7861494068611734
0.00013542175,0.7871559906648672
0.0001360774,0.7881625744685611
0.00013667345,0.7891691582722549
0.00013715029,0.7901757420759487
0.00013774633,0.7911823258796424
0.00013816357,0.7921889096833362
0.0001385808,0.79319549348703
0.00013911724,0.7942020772907238
0.00013959408,0.7952086610944176
0.00014007092,0.7962152448981114
0.00014084578,0.7972218287018051
0.00014150143,0.7982284125054989
0.00014209747,0.7992349963091927
0.00014287233,0.8002415801128865
0.00014358759,0.8012481639165803
0.00014418364,0.802254747720274
0.00014483929,0.8032613315239678
0.00014555454,0.8042679153276616
0.00014615059,0.8052744991313554
0.00014662743,0.8062810829350493
0.0001475811,0.8072876667387431
0.00014823675,0.8082942505424369
0.00014907122,0.8093008343461306
0.00014996529,0.8103074181498244
0.00015091896,0.8113140019535182
0.00015175343,0.812320585757212
0.00015234947,0.8133271695609058
0.00015306473,0.8143337533645996
0.0001538992,0.8153403371682933
0.00015473366,0.8163469209719871
0.00015544891,0.8173535047756809
0.00015622377,0.8183600885793747
0.00015723705,0.8193666723830685
0.00015819073,0.8203732561867623
0.00015926361,0.821379839990456
0.00016009808,0.8223864237941498
0.00016099215,0.8233930075978437
0.00016188622,0.8243995914015375
0.00016283989,0.8254061752052313
0.00016361475,0.8264127590089251
0.0001642704,0.8274193428126189
0.00016492605,0.8284259266163126
0.00016582012,0.8294325104200064
0.00016659498,0.8304390942237002
0.00016713142,0.831445678027394
0.0001680851,0.8324522618310878
0.00016903877,0.8334588456347816
0.00016999245,0.8344654294384753
0.00017082691,0.8354720132421691
0.00017178059,0.8364785970458629
0.00017261505,0.8374851808495567
0.00017368793,0.8384917646532505
0.00017488003,0.8394983484569443
0.00017613173,0.840504932260638
0.0001770258,0.8415115160643319
0.00017809868,0.8425180998680257
0.00017911196,0.8435246836717195
0.00018018484,0.8445312674754133
0.00018131733,0.8455378512791071
0.00018256903,0.8465444350828009
0.0001835823,0.8475510188864946
0.00018388033,0.8485576026901884
0.00018525124,0.8495641864938822
0.00018656254,0.850570770297576
0.00018799305,0.8515773541012698
0.00018918514,0.8525839379049636
0.00019007921,0.8535905217086573
0.00019097328,0.8545971055123511
0.00019198656,0.8556036893160449
0.00019305944,0.8566102731197387
0.00019419193,0.8576168569234325
0.00019556284,0.8586234407271263
0.00019669533,0.8596300245308202
0.00019806623,0.8606366083345139
0.00019931793,0.8616431921382077
0.00020045042,0.8626497759419015
0.00020170212,0.8636563597455953
0.00020289421,0.8646629435492891
0.00020420551,0.8656695273529829
0.0002052784,0.8666761111566766
0.0002065301,0.8676826949603704
0.000207901,0.8686892787640642
0.0002092123,0.869695862567758
0.00021070242,0.8707024463714518
0.00021189451,0.8717090301751456
0.00021314621,0.8727156139788393
0.0002143979,0.8737221977825331
0.00021576881,0.8747287815862269
0.00021719933,0.8757353653899207
0.00021839142,0.8767419491936145
0.00021964312,0.8777485329973084
0.00022095442,0.8787551168010022
0.0002219677,0.8797617006046959
0.00022345781,0.8807682844083897
0.00022482872,0.8817748682120835
0.00022631884,0.8827814520157773
0.00022757053,0.8837880358194711
0.00022900105,0.8847946196231649
0.00023078918,0.8858012034268586
0.00023239851,0.8868077872305524
0.00023412704,0.8878143710342462
0.00023561716,0.88882095483794
0.00023728609,0.8898275386416338
0.00023937225,0.8908341224453276
0.00024098158,0.8918407062490213
0.0002424717,0.8928472900527151
0.00024414062,0.8938538738564089
0.00024598837,0.8948604576601027
0.0002476573,0.8958670414637966
0.00024950504,0.8968736252674904
0.000251472,0.8978802090711842
0.00025343895,0.8988867928748779
0.0002553463,0.8998933766785717
0.00025755167,0.9008999604822655
0.00025951862,0.9019065442859593
0.00026154518,0.9029131280896531
0.00026381016,0.9039197118933469
0.0002655983,0.9049262956970406
0.00026762486,0.9059328795007344
0.00026923418,0.9069394633044282
0.00027137995,0.907946047108122
0.0002731681,0.9089526309118158
0.0002745986,0.9099592147155096
0.00027668476,0.9109657985192033
0.0002785921,0.9119723823228971
0.00028043985,0.9129789661265909
0.0002822876,0.9139855499302848
0.00028461218,0.9149921337339786
0.00028705597,0.9159987175376724
0.00028938055,0.9170053013413662
0.00029110909,0.9180118851450599
0.00029361248,0.9190184689487537
0.0002962947,0.9200250527524475
0.0002989173,0.9210316365561413
0.00030100346,0.9220382203598351
0.0003015995,0.9230448041635289
0.00030362606,0.9240513879672226
0.00030624866,0.9250579717709164
0.00030887127,0.9260645555746102
0.00031125546,0.927071139378304
0.00031411648,0.9280777231819978
0.0003169179,0.9290843069856916
0.00031971931,0.9300908907893853
0.00032234192,0.9310974745930791
0.00032544136,0.932104058396773
0.00032788515,0.9331106422004668
0.00033044815,0.9341172260041606
0.00033336878,0.9351238098078544
0.00033664703,0.9361303936115482
0.0003402233,0.9371369774152419
0.00034415722,0.9381435612189357
0.00034803152,0.9391501450226295
0.00035196543,0.9401567288263233
0.00035631657,0.9411633126300171
0.00035953522,0.9421698964337109
0.00036269426,0.9431764802374046
0.00036680698,0.9441830640410984
0.0003708005,0.9451896478447922
0.00037491322,0.946196231648486
0.00037950277,0.9472028154521798
0.00038444996,0.9482093992558736
0.00039035082,0.9492159830595674
0.00039553642,0.9502225668632612
0.0004017353,0.951229150666955
0.00040727854,0.9522357344706488
0.00041246414,0.9532423182743426
0.0004181862,0.9542489020780364
0.00042378902,0.9552554858817301
0.00043034554,0.9562620696854239
0.00043654442,0.9572686534891177
0.0004428625,0.9582752372928115
0.00044870377,0.9592818210965053
0.00045788288,0.9602884049001991
0.00046396255,0.9612949887038928
0.00047117472,0.9623015725075866
0.00047653913,0.9633081563112804
0.00048357248,0.9643147401149742
0.0004913807,0.965321323918668
0.00050228834,0.9663279077223618
0.00051146746,0.9673344915260557
0.00052189827,0.9683410753297494
0.0005325079,0.9693476591334432
0.00054323673,0.970354242937137
0.0005567074,0.9713608267408308
0.000567317,0.9723674105445246
0.00058299303,0.9733739943482184
0.0005954504,0.9743805781519121
0.00060606,0.9753871619556059
0.00062185526,0.9763937457592997
0.0006377697,0.9774003295629935
0.0006556511,0.9784069133666873
0.0006760955,0.9794134971703811
0.00069737434,0.9804200809740748
0.0007208586,0.9814266647777686
0.0007506609,0.9824332485814624
0.00077968836,0.9834398323851562
0.000805974,0.98444641618885
0.0008383393,0.9854529999925439
0.000874877,0.9864595837962377
0.0009070635,0.9874661675999314
0.00095939636,0.9884727514036252
0.0010203123,0.989479335207319
0.001086235,0.9904859190110128
0.0011660457,0.9914925028147066
0.0012695789,0.9924990866184004
0.0013984442,0.9935056704220941
0.0015944242,0.9945122542257879
0.0018635392,0.9955188380294817
0.0022823215,0.9965254218331755
0.003400445,0.9975320056368693
0.007426858,0.9985385894405631
1.8975403,1.0
2.0,1.0
1.8975403,0.9995451732442568


==> data/cdf_values/contrastive/class_1.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
5.9604645e-07,0.0
5.9604645e-07,0.013513513513513514
5.9604645e-07,0.02702702702702703
6.556511e-07,0.04054054054054054
6.556511e-07,0.05405405405405406
6.556511e-07,0.06756756756756757
6.556511e-07,0.08108108108108109
6.556511e-07,0.0945945945945946
6.556511e-07,0.10810810810810811
6.556511e-07,0.12162162162162163
7.1525574e-07,0.13513513513513514
7.1525574e-07,0.14864864864864866
7.1525574e-07,0.16216216216216217
7.1525574e-07,0.17567567567567569
7.1525574e-07,0.1891891891891892
7.1525574e-07,0.20270270270270271
7.1525574e-07,0.21621621621621623
7.1525574e-07,0.22972972972972974
7.1525574e-07,0.24324324324324326
7.1525574e-07,0.25675675675675674
7.1525574e-07,0.2702702702702703
7.1525574e-07,0.28378378378378377
7.1525574e-07,0.2972972972972973
7.1525574e-07,0.3108108108108108
7.1525574e-07,0.32432432432432434
7.1525574e-07,0.33783783783783783
7.1525574e-07,0.35135135135135137
7.1525574e-07,0.36486486486486486
7.1525574e-07,0.3783783783783784
7.1525574e-07,0.3918918918918919
7.1525574e-07,0.40540540540540543
7.1525574e-07,0.4189189189189189
7.1525574e-07,0.43243243243243246
7.1525574e-07,0.44594594594594594
7.1525574e-07,0.4594594594594595
7.1525574e-07,0.47297297297297297
7.1525574e-07,0.4864864864864865
7.1525574e-07,0.5
7.1525574e-07,0.5135135135135135
7.1525574e-07,0.527027027027027
7.1525574e-07,0.5405405405405406
7.1525574e-07,0.5540540540540541
7.1525574e-07,0.5675675675675675
7.1525574e-07,0.581081081081081
7.1525574e-07,0.5945945945945946
7.1525574e-07,0.6081081081081081
7.748604e-07,0.6216216216216216
7.748604e-07,0.6351351351351351
7.748604e-07,0.6486486486486487
7.748604e-07,0.6621621621621622
7.748604e-07,0.6756756756756757
7.748604e-07,0.6891891891891891
7.748604e-07,0.7027027027027027
7.748604e-07,0.7162162162162162
7.748604e-07,0.7297297297297297
7.748604e-07,0.7432432432432432
7.748604e-07,0.7567567567567568
8.34465e-07,0.7702702702702703
8.34465e-07,0.7837837837837838
8.34465e-07,0.7972972972972973
8.34465e-07,0.8108108108108109
8.34465e-07,0.8243243243243243
4.4107437e-06,0.8378378378378378
4.4703484e-06,0.8513513513513513
4.529953e-06,0.8648648648648649
4.529953e-06,0.8783783783783784
4.7683716e-06,0.8918918918918919
5.00679e-06,0.9054054054054054
5.185604e-06,0.918918918918919
5.722046e-06,0.9324324324324325
7.5101852e-06,0.9459459459459459
1.4901161e-05,0.9594594594594594
2.3066998e-05,0.972972972972973
3.385544e-05,0.9864864864864865
3.4332275e-05,1.0
2.0,1.0
3.4332275e-05,1.0


==> data/cdf_values/contrastive/class_10.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
2.8848648e-05,0.0
2.8848648e-05,0.007352941176470588
2.8848648e-05,0.014705882352941176
2.8908253e-05,0.022058823529411766
2.8908253e-05,0.029411764705882353
2.8967857e-05,0.03676470588235294
2.8967857e-05,0.04411764705882353
2.8967857e-05,0.051470588235294115
2.8967857e-05,0.058823529411764705
2.8967857e-05,0.0661764705882353
2.8967857e-05,0.07352941176470588
2.8967857e-05,0.08088235294117647
2.9027462e-05,0.08823529411764706
2.9027462e-05,0.09558823529411764
2.9087067e-05,0.10294117647058823
2.9087067e-05,0.11029411764705882
2.9087067e-05,0.11764705882352941
2.9087067e-05,0.125
2.9146671e-05,0.1323529411764706
2.9206276e-05,0.13970588235294118
2.9206276e-05,0.14705882352941177
2.9206276e-05,0.15441176470588236
2.926588e-05,0.16176470588235295
2.9325485e-05,0.16911764705882354
2.938509e-05,0.17647058823529413
2.9444695e-05,0.18382352941176472
2.9444695e-05,0.19117647058823528
2.9444695e-05,0.19852941176470587
2.95043e-05,0.20588235294117646
2.9563904e-05,0.21323529411764705
2.9563904e-05,0.22058823529411764
2.9683113e-05,0.22794117647058823
2.9742718e-05,0.23529411764705882
2.9742718e-05,0.2426470588235294
2.9802322e-05,0.25
2.9802322e-05,0.25735294117647056
2.9802322e-05,0.2647058823529412
2.9921532e-05,0.27205882352941174
2.9921532e-05,0.27941176470588236
3.0040741e-05,0.2867647058823529
3.0040741e-05,0.29411764705882354
3.0040741e-05,0.3014705882352941
3.0040741e-05,0.3088235294117647
3.027916e-05,0.3161764705882353
3.0338764e-05,0.3235294117647059
3.0696392e-05,0.33088235294117646
3.0994415e-05,0.3382352941176471
3.0994415e-05,0.34558823529411764
3.105402e-05,0.35294117647058826
3.1232834e-05,0.3602941176470588
3.1411648e-05,0.36764705882352944
3.1471252e-05,0.375
3.1530857e-05,0.38235294117647056
3.159046e-05,0.3897058823529412
3.170967e-05,0.39705882352941174
3.1888485e-05,0.40441176470588236
3.2007694e-05,0.4117647058823529
3.2126904e-05,0.41911764705882354
3.2246113e-05,0.4264705882352941
3.2305717e-05,0.4338235294117647
3.2424927e-05,0.4411764705882353
3.2424927e-05,0.4485294117647059
3.248453e-05,0.45588235294117646
3.260374e-05,0.4632352941176471
3.260374e-05,0.47058823529411764
3.2782555e-05,0.47794117647058826
3.3140182e-05,0.4852941176470588
3.3140182e-05,0.49264705882352944
3.325939e-05,0.5
3.3318996e-05,0.5073529411764706
3.33786e-05,0.5147058823529411
3.373623e-05,0.5220588235294118
3.3915043e-05,0.5294117647058824
3.3974648e-05,0.5367647058823529
3.3974648e-05,0.5441176470588235
3.3974648e-05,0.5514705882352942
3.3974648e-05,0.5588235294117647
3.4213066e-05,0.5661764705882353
3.516674e-05,0.5735294117647058
3.5464764e-05,0.5808823529411765
3.552437e-05,0.5882352941176471
3.6239624e-05,0.5955882352941176
3.6239624e-05,0.6029411764705882
3.6358833e-05,0.6102941176470589
3.6358833e-05,0.6176470588235294
3.695488e-05,0.625
3.7014484e-05,0.6323529411764706
3.7252903e-05,0.6397058823529411
3.8146973e-05,0.6470588235294118
3.8206577e-05,0.6544117647058824
3.85046e-05,0.6617647058823529
3.8921833e-05,0.6691176470588235
3.8921833e-05,0.6764705882352942
3.9339066e-05,0.6838235294117647
3.9577484e-05,0.6911764705882353
4.0352345e-05,0.6985294117647058
4.0888786e-05,0.7058823529411765
4.130602e-05,0.7132352941176471
4.2319298e-05,0.7205882352941176
4.2796135e-05,0.7279411764705882
4.2915344e-05,0.7352941176470589
4.36306e-05,0.7426470588235294
4.3988228e-05,0.75
4.4226646e-05,0.7573529411764706
4.4822693e-05,0.7647058823529411
4.5001507e-05,0.7720588235294118
4.506111e-05,0.7794117647058824
4.518032e-05,0.7867647058823529
4.518032e-05,0.7941176470588235
4.5239925e-05,0.8014705882352942
4.5835972e-05,0.8088235294117647
4.61936e-05,0.8161764705882353
4.673004e-05,0.8235294117647058
4.8577785e-05,0.8308823529411765
4.87566e-05,0.8382352941176471
4.929304e-05,0.8455882352941176
4.9352646e-05,0.8529411764705882
4.953146e-05,0.8602941176470589
4.976988e-05,0.8676470588235294
5.185604e-05,0.875
5.2571297e-05,0.8823529411764706
5.2809715e-05,0.8897058823529411
0.0001437664,0.8970588235294118
0.00037634373,0.9044117647058824
0.00037646294,0.9117647058823529
0.00037658215,0.9191176470588235
0.00037664175,0.9264705882352942
0.00037837029,0.9338235294117647
0.00038349628,0.9411764705882353
0.00050246716,0.9485294117647058
0.0005067587,0.9558823529411765
0.0006979704,0.9632352941176471
0.0015781522,0.9705882352941176
0.0019049644,0.9779411764705882
0.0019099712,0.9852941176470589
0.004799485,0.9926470588235294
0.004809618,1.0
2.0,1.0
0.004809618,1.0


==> data/cdf_values/contrastive/class_11.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
2.8848648e-05,0.0
2.8848648e-05,0.015151515151515152
2.8967857e-05,0.030303030303030304
2.8967857e-05,0.045454545454545456
2.8967857e-05,0.06060606060606061
2.8967857e-05,0.07575757575757576
2.9027462e-05,0.09090909090909091
2.9087067e-05,0.10606060606060606
2.9146671e-05,0.12121212121212122
2.9206276e-05,0.13636363636363635
2.9206276e-05,0.15151515151515152
2.9206276e-05,0.16666666666666666
2.9325485e-05,0.18181818181818182
2.938509e-05,0.19696969696969696
2.95043e-05,0.21212121212121213
2.9742718e-05,0.22727272727272727
2.9742718e-05,0.24242424242424243
2.9981136e-05,0.25757575757575757
3.015995e-05,0.2727272727272727
3.027916e-05,0.2878787878787879
3.027916e-05,0.30303030303030304
3.0398369e-05,0.3181818181818182
3.0398369e-05,0.3333333333333333
3.0398369e-05,0.3484848484848485
3.0517578e-05,0.36363636363636365
3.0755997e-05,0.3787878787878788
3.08156e-05,0.3939393939393939
3.08156e-05,0.4090909090909091
3.0875206e-05,0.42424242424242425
3.0994415e-05,0.4393939393939394
3.1113625e-05,0.45454545454545453
3.1113625e-05,0.4696969696969697
3.1232834e-05,0.48484848484848486
3.1352043e-05,0.5
3.1352043e-05,0.5151515151515151
3.1411648e-05,0.5303030303030303
3.194809e-05,0.5454545454545454
3.20673e-05,0.5606060606060606
3.2126904e-05,0.5757575757575758
3.2305717e-05,0.5909090909090909
3.2901764e-05,0.6060606060606061
3.2901764e-05,0.6212121212121212
3.296137e-05,0.6363636363636364
3.3676624e-05,0.6515151515151515
3.427267e-05,0.6666666666666666
3.4451485e-05,0.6818181818181818
3.4987926e-05,0.696969696969697
3.5643578e-05,0.7121212121212122
3.6239624e-05,0.7272727272727273
3.6776066e-05,0.7424242424242424
3.7372112e-05,0.7575757575757576
3.7670135e-05,0.7727272727272727
3.8027763e-05,0.7878787878787878
3.8027763e-05,0.803030303030303
3.8444996e-05,0.8181818181818182
3.8981438e-05,0.8333333333333334
3.9100647e-05,0.8484848484848485
3.9339066e-05,0.8636363636363636
4.005432e-05,0.8787878787878788
4.0650368e-05,0.8939393939393939
4.5657158e-05,0.9090909090909091
4.5716763e-05,0.9242424242424242
4.87566e-05,0.9393939393939394
5.2273273e-05,0.9545454545454546
0.00013458729,0.9696969696969697
0.002785325,0.9848484848484849
0.0027968287,1.0
2.0,1.0
0.0027968287,1.0


==> data/cdf_values/contrastive/class_2.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
0.00027179718,0.0
0.00027179718,0.00010451505016722408
1.8973728,0.001149665551839465
1.8974488,0.0021948160535117055
1.8974644,0.0032399665551839465
1.8974727,0.004285117056856187
1.8974779,0.005330267558528428
1.8974862,0.006375418060200669
1.8974915,0.00742056856187291
1.8974952,0.00846571906354515
1.8974972,0.009510869565217392
1.8974987,0.010556020066889632
1.8975002,0.011601170568561872
1.8975016,0.012646321070234114
1.8975028,0.013691471571906354
1.8975036,0.014736622073578596
1.8975043,0.015781772575250836
1.8975052,0.016826923076923076
1.8975056,0.017872073578595316
1.8975062,0.01891722408026756
1.8975067,0.0199623745819398
1.8975072,0.02100752508361204
1.8975074,0.02205267558528428
1.8975077,0.02309782608695652
1.8975079,0.024142976588628764
1.8975081,0.025188127090301004
1.8975083,0.026233277591973244
1.8975084,0.027278428093645484
1.8975085,0.028323578595317724
1.8975086,0.029368729096989968
1.8975089,0.030413879598662208
1.897509,0.03145903010033445
1.8975091,0.03250418060200669
1.8975092,0.03354933110367893
1.8975095,0.03459448160535117
1.8975096,0.03563963210702341
1.8975097,0.036684782608695655
1.8975098,0.037729933110367896
1.8975099,0.038775083612040136
1.89751,0.039820234113712376
1.8975102,0.040865384615384616
1.8975102,0.041910535117056856
1.8975103,0.042955685618729096
1.8975103,0.044000836120401336
1.8975103,0.045045986622073576
1.8975103,0.046091137123745816
1.8975103,0.047136287625418063
1.8975103,0.048181438127090304
1.8975103,0.049226588628762544
1.8975103,0.050271739130434784
1.8975103,0.051316889632107024
1.8975104,0.052362040133779264
1.8975104,0.053407190635451504
1.8975104,0.054452341137123744
1.8975104,0.055497491638795984
1.8975104,0.056542642140468224
1.8975104,0.05758779264214047
1.8975104,0.05863294314381271
1.8975104,0.05967809364548495
1.8975105,0.06072324414715719
1.8975105,0.06176839464882943
1.8975105,0.06281354515050168
1.8975105,0.06385869565217392
1.8975105,0.06490384615384616
1.8975105,0.0659489966555184
1.8975105,0.06699414715719064
1.8975105,0.06803929765886288
1.8975105,0.06908444816053512
1.8975106,0.07012959866220736
1.8975106,0.0711747491638796
1.8975106,0.07221989966555184
1.8975106,0.07326505016722408
1.8975108,0.07431020066889632
1.8975108,0.07535535117056856
1.8975108,0.0764005016722408
1.8975108,0.07744565217391304
1.8975108,0.07849080267558528
1.8975108,0.07953595317725752
1.8975108,0.08058110367892976
1.8975108,0.081626254180602
1.8975109,0.08267140468227424
1.8975109,0.0837165551839465
1.8975109,0.08476170568561874
1.8975109,0.08580685618729098
1.897511,0.08685200668896322
1.897511,0.08789715719063546
1.897511,0.0889423076923077
1.897511,0.08998745819397994
1.897511,0.09103260869565218
1.897511,0.09207775919732442
1.8975111,0.09312290969899666
1.8975111,0.0941680602006689
1.8975111,0.09521321070234114
1.8975111,0.09625836120401338
1.8975111,0.09730351170568562
1.8975112,0.09834866220735786
1.8975112,0.0993938127090301
1.8975112,0.10043896321070234
1.8975112,0.10148411371237458
1.8975112,0.10252926421404682
1.8975114,0.10357441471571906
1.8975115,0.10461956521739131
1.8975115,0.10566471571906355
1.8975116,0.10670986622073579
1.8975117,0.10775501672240803
1.8975117,0.10880016722408027
1.897512,0.10984531772575251
1.8975121,0.11089046822742475
1.8975122,0.11193561872909699
1.8975124,0.11298076923076923
1.8975126,0.11402591973244147
1.8975127,0.11507107023411371
1.8975128,0.11611622073578595
1.8975129,0.11716137123745819
1.8975132,0.11820652173913043
1.8975132,0.11925167224080267
1.8975133,0.12029682274247491
1.8975134,0.12134197324414715
1.8975136,0.12238712374581939
1.8975137,0.12343227424749163
1.8975139,0.12447742474916387
1.897514,0.12552257525083613
1.8975142,0.12656772575250835
1.8975145,0.1276128762541806
1.8975148,0.12865802675585283
1.897515,0.1297031772575251
1.8975154,0.1307483277591973
1.8975157,0.13179347826086957
1.8975159,0.1328386287625418
1.8975163,0.13388377926421405
1.8975164,0.13492892976588627
1.8975165,0.13597408026755853
1.8975167,0.13701923076923078
1.8975168,0.138064381270903
1.897517,0.13910953177257526
1.8975171,0.1401546822742475
1.8975172,0.14119983277591974
1.8975174,0.14224498327759197
1.8975176,0.14329013377926422
1.8975177,0.14433528428093645
1.8975179,0.1453804347826087
1.897518,0.14642558528428093
1.8975182,0.14747073578595318
1.8975182,0.1485158862876254
1.8975182,0.14956103678929766
1.8975183,0.1506061872909699
1.8975184,0.15165133779264214
1.8975186,0.15269648829431437
1.8975186,0.15374163879598662
1.8975188,0.15478678929765885
1.8975189,0.1558319397993311
1.8975189,0.15687709030100336
1.897519,0.15792224080267558
1.8975191,0.15896739130434784
1.8975191,0.16001254180602006
1.8975192,0.16105769230769232
1.8975194,0.16210284280936454
1.8975194,0.1631479933110368
1.8975195,0.16419314381270902
1.8975195,0.16523829431438128
1.8975196,0.1662834448160535
1.8975196,0.16732859531772576
1.8975196,0.16837374581939799
1.8975197,0.16941889632107024
1.8975197,0.17046404682274247
1.8975198,0.17150919732441472
1.8975198,0.17255434782608695
1.8975198,0.1735994983277592
1.89752,0.17464464882943143
1.89752,0.17568979933110368
1.8975201,0.1767349498327759
1.8975201,0.17778010033444816
1.8975201,0.17882525083612041
1.8975202,0.17987040133779264
1.8975203,0.1809155518394649
1.8975203,0.18196070234113712
1.8975203,0.18300585284280937
1.8975203,0.1840510033444816
1.8975204,0.18509615384615385
1.8975204,0.18614130434782608
1.8975204,0.18718645484949833
1.8975205,0.18823160535117056
1.8975205,0.18927675585284282
1.8975205,0.19032190635451504
1.8975205,0.1913670568561873
1.8975205,0.19241220735785952
1.8975205,0.19345735785953178
1.8975207,0.194502508361204
1.8975207,0.19554765886287626
1.8975207,0.19659280936454848
1.8975208,0.19763795986622074
1.8975208,0.198683110367893
1.8975208,0.19972826086956522
1.8975208,0.20077341137123747
1.8975208,0.2018185618729097
1.8975209,0.20286371237458195
1.8975209,0.20390886287625418
1.8975209,0.20495401337792643
1.897521,0.20599916387959866
1.897521,0.2070443143812709
1.897521,0.20808946488294314
1.897521,0.2091346153846154
1.897521,0.21017976588628762
1.897521,0.21122491638795987
1.8975211,0.2122700668896321
1.8975211,0.21331521739130435
1.8975211,0.21436036789297658
1.8975211,0.21540551839464883
1.8975211,0.21645066889632106
1.8975211,0.2174958193979933
1.8975213,0.21854096989966554
1.8975213,0.2195861204013378
1.8975213,0.22063127090301005
1.8975213,0.22167642140468227
1.8975214,0.22272157190635453
1.8975214,0.22376672240802675
1.8975215,0.224811872909699
1.8975215,0.22585702341137123
1.8975215,0.2269021739130435
1.8975216,0.2279473244147157
1.8975216,0.22899247491638797
1.8975217,0.2300376254180602
1.8975217,0.23108277591973245
1.8975217,0.23212792642140467
1.8975217,0.23317307692307693
1.8975217,0.23421822742474915
1.8975217,0.2352633779264214
1.8975219,0.23630852842809363
1.8975219,0.2373536789297659
1.8975219,0.23839882943143811
1.897522,0.23944397993311037
1.897522,0.24048913043478262
1.897522,0.24153428093645485
1.897522,0.2425794314381271
1.897522,0.24362458193979933
1.897522,0.24466973244147158
1.897522,0.2457148829431438
1.8975221,0.24676003344481606
1.8975221,0.2478051839464883
1.8975222,0.24885033444816054
1.8975222,0.24989548494983277
1.8975222,0.250940635451505
1.8975222,0.2519857859531773
1.8975223,0.2530309364548495
1.8975223,0.25407608695652173
1.8975223,0.255121237458194
1.8975224,0.25616638795986624
1.8975224,0.25721153846153844
1.8975224,0.2582566889632107
1.8975224,0.25930183946488294
1.8975226,0.2603469899665552
1.8975226,0.26139214046822745
1.8975227,0.26243729096989965
1.8975227,0.2634824414715719
1.8975227,0.26452759197324416
1.8975227,0.2655727424749164
1.8975228,0.2666178929765886
1.8975228,0.26766304347826086
1.8975228,0.2687081939799331
1.8975229,0.2697533444816054
1.8975229,0.27079849498327757
1.897523,0.2718436454849498
1.897523,0.2728887959866221
1.8975232,0.27393394648829433
1.8975232,0.27497909698996653
1.8975232,0.2760242474916388
1.8975233,0.27706939799331104
1.8975233,0.2781145484949833
1.8975233,0.2791596989966555
1.8975234,0.28020484949832775
1.8975234,0.28125
1.8975234,0.28229515050167225
1.8975234,0.2833403010033445
1.8975235,0.2843854515050167
1.8975235,0.28543060200668896
1.8975235,0.2864757525083612
1.8975236,0.28752090301003347
1.8975236,0.28856605351170567
1.8975236,0.2896112040133779
1.8975236,0.2906563545150502
1.8975236,0.29170150501672243
1.8975238,0.2927466555183946
1.8975238,0.2937918060200669
1.8975238,0.29483695652173914
1.8975239,0.2958821070234114
1.8975239,0.2969272575250836
1.8975239,0.29797240802675584
1.897524,0.2990175585284281
1.8975241,0.30006270903010035
1.8975241,0.30110785953177255
1.8975241,0.3021530100334448
1.8975241,0.30319816053511706
1.8975241,0.3042433110367893
1.8975242,0.30528846153846156
1.8975242,0.30633361204013376
1.8975242,0.307378762541806
1.8975244,0.30842391304347827
1.8975244,0.3094690635451505
1.8975244,0.3105142140468227
1.8975244,0.311559364548495
1.8975245,0.31260451505016723
1.8975245,0.3136496655518395
1.8975245,0.3146948160535117
1.8975246,0.31573996655518394
1.8975246,0.3167851170568562
1.8975246,0.31783026755852845
1.8975246,0.31887541806020064
1.8975246,0.3199205685618729
1.8975247,0.32096571906354515
1.8975247,0.3220108695652174
1.8975247,0.32305602006688966
1.8975248,0.32410117056856186
1.8975248,0.3251463210702341
1.8975248,0.32619147157190637
1.897525,0.3272366220735786
1.897525,0.3282817725752508
1.8975251,0.3293269230769231
1.8975251,0.3303720735785953
1.8975251,0.3314172240802676
1.8975251,0.3324623745819398
1.8975251,0.33350752508361203
1.8975252,0.3345526755852843
1.8975252,0.33559782608695654
1.8975252,0.33664297658862874
1.8975253,0.337688127090301
1.8975253,0.33873327759197325
1.8975253,0.3397784280936455
1.8975253,0.3408235785953177
1.8975253,0.34186872909698995
1.8975254,0.3429138795986622
1.8975254,0.34395903010033446
1.8975254,0.3450041806020067
1.8975255,0.3460493311036789
1.8975255,0.34709448160535117
1.8975255,0.3481396321070234
1.8975257,0.3491847826086957
1.8975257,0.3502299331103679
1.8975258,0.35127508361204013
1.8975258,0.3523202341137124
1.8975258,0.35336538461538464
1.8975259,0.35441053511705684
1.897526,0.3554556856187291
1.897526,0.35650083612040134
1.897526,0.3575459866220736
1.8975261,0.3585911371237458
1.8975261,0.35963628762541805
1.8975263,0.3606814381270903
1.8975263,0.36172658862876256
1.8975264,0.36277173913043476
1.8975264,0.363816889632107
1.8975265,0.36486204013377926
1.8975265,0.3659071906354515
1.8975265,0.36695234113712377
1.8975266,0.36799749163879597
1.8975267,0.3690426421404682
1.8975267,0.3700877926421405
1.8975269,0.37113294314381273
1.8975269,0.37217809364548493
1.897527,0.3732232441471572
1.897527,0.37426839464882944
1.897527,0.3753135451505017
1.8975271,0.3763586956521739
1.8975271,0.37740384615384615
1.8975272,0.3784489966555184
1.8975272,0.37949414715719065
1.8975273,0.38053929765886285
1.8975273,0.3815844481605351
1.8975275,0.38262959866220736
1.8975275,0.3836747491638796
1.8975275,0.3847198996655518
1.8975277,0.38576505016722407
1.8975277,0.3868102006688963
1.8975277,0.3878553511705686
1.8975278,0.38890050167224083
1.8975279,0.389945652173913
1.8975279,0.3909908026755853
1.8975279,0.39203595317725753
1.897528,0.3930811036789298
1.8975282,0.394126254180602
1.8975282,0.39517140468227424
1.8975283,0.3962165551839465
1.8975283,0.39726170568561875
1.8975284,0.39830685618729095
1.8975284,0.3993520066889632
1.8975285,0.40039715719063546
1.8975285,0.4014423076923077
1.8975286,0.4024874581939799
1.8975286,0.40353260869565216
1.8975288,0.4045777591973244
1.8975288,0.40562290969899667
1.8975289,0.4066680602006689
1.8975289,0.4077132107023411
1.8975289,0.4087583612040134
1.897529,0.40980351170568563
1.897529,0.4108486622073579
1.8975291,0.4118938127090301
1.8975291,0.41293896321070234
1.8975291,0.4139841137123746
1.8975292,0.41502926421404684
1.8975292,0.41607441471571904
1.8975294,0.4171195652173913
1.8975294,0.41816471571906355
1.8975294,0.4192098662207358
1.8975295,0.420255016722408
1.8975295,0.42130016722408026
1.8975295,0.4223453177257525
1.8975296,0.42339046822742477
1.8975296,0.42443561872909696
1.8975296,0.4254807692307692
1.8975296,0.42652591973244147
1.8975297,0.4275710702341137
1.8975297,0.428616220735786
1.8975298,0.4296613712374582
1.8975298,0.43070652173913043
1.8975298,0.4317516722408027
1.89753,0.43279682274247494
1.89753,0.43384197324414714
1.8975301,0.4348871237458194
1.8975301,0.43593227424749165
1.8975301,0.4369774247491639
1.8975301,0.4380225752508361
1.8975302,0.43906772575250835
1.8975302,0.4401128762541806
1.8975303,0.44115802675585286
1.8975303,0.44220317725752506
1.8975303,0.4432483277591973
1.8975303,0.44429347826086957
1.8975304,0.4453386287625418
1.8975304,0.446383779264214
1.8975304,0.4474289297658863
1.8975306,0.44847408026755853
1.8975306,0.4495192307692308
1.8975306,0.45056438127090304
1.8975306,0.45160953177257523
1.8975307,0.4526546822742475
1.8975308,0.45369983277591974
1.8975308,0.454744983277592
1.8975308,0.4557901337792642
1.8975308,0.45683528428093645
1.8975309,0.4578804347826087
1.897531,0.45892558528428096
1.897531,0.45997073578595316
1.897531,0.4610158862876254
1.897531,0.46206103678929766
1.8975312,0.4631061872909699
1.8975312,0.4641513377926421
1.8975313,0.46519648829431437
1.8975313,0.4662416387959866
1.8975313,0.4672867892976589
1.8975313,0.4683319397993311
1.8975314,0.46937709030100333
1.8975314,0.4704222408026756
1.8975314,0.47146739130434784
1.8975315,0.4725125418060201
1.8975315,0.4735576923076923
1.8975315,0.47460284280936454
1.8975315,0.4756479933110368
1.8975316,0.47669314381270905
1.8975316,0.47773829431438125
1.8975316,0.4787834448160535
1.8975317,0.47982859531772576
1.8975317,0.480873745819398
1.8975317,0.4819188963210702
1.8975317,0.48296404682274247
1.8975319,0.4840091973244147
1.8975319,0.485054347826087
1.897532,0.48609949832775917
1.897532,0.4871446488294314
1.897532,0.4881897993311037
1.897532,0.48923494983277593
1.8975321,0.4902801003344482
1.8975321,0.4913252508361204
1.8975322,0.49237040133779264
1.8975322,0.4934155518394649
1.8975322,0.49446070234113715
1.8975322,0.49550585284280935
1.8975322,0.4965510033444816
1.8975322,0.49759615384615385
1.8975323,0.4986413043478261
1.8975323,0.4996864548494983
1.8975323,0.5007316053511706
1.8975325,0.5017767558528428
1.8975325,0.5028219063545151
1.8975325,0.5038670568561873
1.8975325,0.5049122073578596
1.8975326,0.5059573578595318
1.8975326,0.507002508361204
1.8975326,0.5080476588628763
1.8975327,0.5090928093645485
1.8975327,0.5101379598662207
1.8975327,0.511183110367893
1.8975327,0.5122282608695652
1.8975327,0.5132734113712375
1.8975327,0.5143185618729097
1.8975328,0.5153637123745819
1.8975328,0.5164088628762542
1.8975328,0.5174540133779264
1.8975329,0.5184991638795987
1.8975329,0.5195443143812709
1.8975329,0.5205894648829431
1.8975329,0.5216346153846154
1.897533,0.5226797658862876
1.897533,0.5237249163879598
1.897533,0.5247700668896321
1.8975332,0.5258152173913043
1.8975332,0.5268603678929766
1.8975332,0.5279055183946488
1.8975333,0.528950668896321
1.8975333,0.5299958193979933
1.8975334,0.5310409698996655
1.8975334,0.5320861204013378
1.8975334,0.53313127090301
1.8975335,0.5341764214046822
1.8975335,0.5352215719063546
1.8975337,0.5362667224080268
1.8975337,0.537311872909699
1.8975337,0.5383570234113713
1.8975337,0.5394021739130435
1.8975338,0.5404473244147158
1.8975338,0.541492474916388
1.8975339,0.5425376254180602
1.8975339,0.5435827759197325
1.8975339,0.5446279264214047
1.8975339,0.5456730769230769
1.897534,0.5467182274247492
1.8975341,0.5477633779264214
1.8975341,0.5488085284280937
1.8975341,0.5498536789297659
1.8975343,0.5508988294314381
1.8975344,0.5519439799331104
1.8975344,0.5529891304347826
1.8975344,0.5540342809364549
1.8975345,0.5550794314381271
1.8975346,0.5561245819397993
1.8975346,0.5571697324414716
1.8975346,0.5582148829431438
1.8975348,0.559260033444816
1.8975348,0.5603051839464883
1.897535,0.5613503344481605
1.8975351,0.5623954849498328
1.8975351,0.563440635451505
1.8975351,0.5644857859531772
1.8975352,0.5655309364548495
1.8975352,0.5665760869565217
1.8975353,0.5676212374581939
1.8975353,0.5686663879598662
1.8975353,0.5697115384615384
1.8975354,0.5707566889632107
1.8975356,0.5718018394648829
1.8975356,0.5728469899665551
1.8975357,0.5738921404682275
1.8975357,0.5749372909698997
1.8975358,0.575982441471572
1.8975358,0.5770275919732442
1.8975359,0.5780727424749164
1.897536,0.5791178929765887
1.897536,0.5801630434782609
1.8975362,0.5812081939799331
1.8975362,0.5822533444816054
1.8975363,0.5832984949832776
1.8975364,0.5843436454849499
1.8975365,0.5853887959866221
1.8975365,0.5864339464882943
1.8975366,0.5874790969899666
1.8975368,0.5885242474916388
1.8975368,0.589569397993311
1.8975369,0.5906145484949833
1.897537,0.5916596989966555
1.8975371,0.5927048494983278
1.8975372,0.59375
1.8975372,0.5947951505016722
1.8975374,0.5958403010033445
1.8975375,0.5968854515050167
1.8975376,0.597930602006689
1.8975377,0.5989757525083612
1.8975377,0.6000209030100334
1.8975378,0.6010660535117057
1.897538,0.6021112040133779
1.897538,0.6031563545150501
1.8975381,0.6042015050167224
1.8975382,0.6052466555183946
1.8975382,0.6062918060200669
1.8975383,0.6073369565217391
1.8975384,0.6083821070234113
1.8975385,0.6094272575250836
1.8975387,0.6104724080267558
1.8975388,0.611517558528428
1.8975389,0.6125627090301003
1.8975391,0.6136078595317725
1.8975394,0.6146530100334449
1.8975394,0.6156981605351171
1.8975395,0.6167433110367893
1.8975396,0.6177884615384616
1.8975397,0.6188336120401338
1.8975399,0.6198787625418061
1.89754,0.6209239130434783
1.8975401,0.6219690635451505
1.8975401,0.6230142140468228
1.8975403,0.624059364548495
1.8975405,0.6251045150501672
1.8975406,0.6261496655518395
1.8975407,0.6271948160535117
1.8975408,0.628239966555184
1.8975409,0.6292851170568562
1.897541,0.6303302675585284
1.8975412,0.6313754180602007
1.8975413,0.6324205685618729
1.8975415,0.6334657190635451
1.8975416,0.6345108695652174
1.8975418,0.6355560200668896
1.8975419,0.6366011705685619
1.897542,0.6376463210702341
1.8975422,0.6386914715719063
1.8975424,0.6397366220735786
1.8975425,0.6407817725752508
1.8975427,0.6418269230769231
1.8975428,0.6428720735785953
1.897543,0.6439172240802675
1.8975431,0.6449623745819398
1.8975432,0.646007525083612
1.8975433,0.6470526755852842
1.8975434,0.6480978260869565
1.8975435,0.6491429765886287
1.8975437,0.650188127090301
1.8975438,0.6512332775919732
1.8975439,0.6522784280936454
1.897544,0.6533235785953178
1.897544,0.65436872909699
1.8975441,0.6554138795986622
1.8975444,0.6564590301003345
1.8975444,0.6575041806020067
1.8975446,0.658549331103679
1.8975447,0.6595944816053512
1.8975449,0.6606396321070234
1.8975449,0.6616847826086957
1.897545,0.6627299331103679
1.8975451,0.6637750836120402
1.8975451,0.6648202341137124
1.8975452,0.6658653846153846
1.8975453,0.6669105351170569
1.8975453,0.6679556856187291
1.8975453,0.6690008361204013
1.8975455,0.6700459866220736
1.8975456,0.6710911371237458
1.8975456,0.6721362876254181
1.8975457,0.6731814381270903
1.8975458,0.6742265886287625
1.8975458,0.6752717391304348
1.8975459,0.676316889632107
1.897546,0.6773620401337793
1.897546,0.6784071906354515
1.8975463,0.6794523411371237
1.8975463,0.680497491638796
1.8975465,0.6815426421404682
1.8975465,0.6825877926421404
1.8975466,0.6836329431438127
1.8975468,0.6846780936454849
1.8975468,0.6857232441471572
1.8975469,0.6867683946488294
1.897547,0.6878135451505016
1.8975471,0.688858695652174
1.8975472,0.6899038461538461
1.8975472,0.6909489966555183
1.8975474,0.6919941471571907
1.8975475,0.6930392976588629
1.8975476,0.6940844481605352
1.8975477,0.6951295986622074
1.8975477,0.6961747491638796
1.8975478,0.6972198996655519
1.897548,0.6982650501672241
1.8975481,0.6993102006688964
1.8975482,0.7003553511705686
1.8975483,0.7014005016722408
1.8975484,0.7024456521739131
1.8975484,0.7034908026755853
1.8975486,0.7045359531772575
1.8975487,0.7055811036789298
1.8975488,0.706626254180602
1.8975488,0.7076714046822743
1.8975489,0.7087165551839465
1.8975489,0.7097617056856187
1.897549,0.710806856187291
1.8975492,0.7118520066889632
1.8975492,0.7128971571906354
1.8975494,0.7139423076923077
1.8975495,0.7149874581939799
1.8975496,0.7160326086956522
1.8975497,0.7170777591973244
1.8975499,0.7181229096989966
1.8975501,0.7191680602006689
1.8975501,0.7202132107023411
1.8975503,0.7212583612040134
1.8975505,0.7223035117056856
1.8975505,0.7233486622073578
1.8975506,0.7243938127090301
1.8975507,0.7254389632107023
1.8975508,0.7264841137123745
1.8975511,0.7275292642140468
1.8975512,0.728574414715719
1.8975513,0.7296195652173914
1.8975515,0.7306647157190636
1.8975515,0.7317098662207357
1.8975517,0.7327550167224081
1.8975518,0.7338001672240803
1.8975519,0.7348453177257525
1.897552,0.7358904682274248
1.8975521,0.736935618729097
1.8975523,0.7379807692307693
1.8975524,0.7390259197324415
1.8975525,0.7400710702341137
1.8975527,0.741116220735786
1.8975527,0.7421613712374582
1.8975528,0.7432065217391305
1.897553,0.7442516722408027
1.8975532,0.7452968227424749
1.8975532,0.7463419732441472
1.8975533,0.7473871237458194
1.8975534,0.7484322742474916
1.8975537,0.7494774247491639
1.8975537,0.7505225752508361
1.8975539,0.7515677257525084
1.897554,0.7526128762541806
1.8975542,0.7536580267558528
1.8975542,0.7547031772575251
1.8975543,0.7557483277591973
1.8975544,0.7567934782608695
1.8975544,0.7578386287625418
1.8975546,0.758883779264214
1.8975546,0.7599289297658863
1.8975548,0.7609740802675585
1.8975549,0.7620192307692307
1.8975549,0.763064381270903
1.897555,0.7641095317725752
1.8975551,0.7651546822742475
1.8975552,0.7661998327759197
1.8975554,0.7672449832775919
1.8975556,0.7682901337792643
1.8975558,0.7693352842809364
1.8975558,0.7703804347826086
1.8975561,0.771425585284281
1.8975562,0.7724707357859532
1.8975563,0.7735158862876255
1.8975564,0.7745610367892977
1.8975565,0.7756061872909699
1.8975567,0.7766513377926422
1.8975568,0.7776964882943144
1.8975569,0.7787416387959866
1.897557,0.7797867892976589
1.8975571,0.7808319397993311
1.8975573,0.7818770903010034
1.8975575,0.7829222408026756
1.8975576,0.7839673913043478
1.8975577,0.7850125418060201
1.897558,0.7860576923076923
1.8975581,0.7871028428093646
1.8975582,0.7881479933110368
1.8975583,0.789193143812709
1.8975586,0.7902382943143813
1.8975588,0.7912834448160535
1.8975588,0.7923285953177257
1.8975589,0.793373745819398
1.8975592,0.7944188963210702
1.8975594,0.7954640468227425
1.8975596,0.7965091973244147
1.8975598,0.7975543478260869
1.8975599,0.7985994983277592
1.8975601,0.7996446488294314
1.8975604,0.8006897993311036
1.8975606,0.8017349498327759
1.8975607,0.8027801003344481
1.897561,0.8038252508361204
1.8975612,0.8048704013377926
1.8975613,0.8059155518394648
1.8975614,0.8069607023411371
1.8975616,0.8080058528428093
1.8975617,0.8090510033444817
1.8975618,0.8100961538461539
1.8975618,0.811141304347826
1.8975619,0.8121864548494984
1.897562,0.8132316053511706
1.897562,0.8142767558528428
1.8975621,0.8153219063545151
1.8975623,0.8163670568561873
1.8975624,0.8174122073578596
1.8975625,0.8184573578595318
1.8975625,0.819502508361204
1.8975627,0.8205476588628763
1.8975627,0.8215928093645485
1.8975627,0.8226379598662207
1.897563,0.823683110367893
1.8975631,0.8247282608695652
1.8975632,0.8257734113712375
1.8975633,0.8268185618729097
1.8975635,0.8278637123745819
1.8975637,0.8289088628762542
1.8975638,0.8299540133779264
1.8975639,0.8309991638795987
1.897564,0.8320443143812709
1.8975642,0.8330894648829431
1.8975643,0.8341346153846154
1.8975644,0.8351797658862876
1.8975645,0.8362249163879598
1.8975646,0.8372700668896321
1.8975649,0.8383152173913043
1.8975651,0.8393603678929766
1.8975651,0.8404055183946488
1.8975652,0.841450668896321
1.8975655,0.8424958193979933
1.8975655,0.8435409698996655
1.8975656,0.8445861204013378
1.8975656,0.84563127090301
1.8975657,0.8466764214046822
1.8975658,0.8477215719063546
1.897566,0.8487667224080268
1.8975661,0.849811872909699
1.8975663,0.8508570234113713
1.8975664,0.8519021739130435
1.8975666,0.8529473244147158
1.8975667,0.853992474916388
1.8975668,0.8550376254180602
1.8975669,0.8560827759197325
1.8975669,0.8571279264214047
1.897567,0.8581730769230769
1.8975672,0.8592182274247492
1.8975673,0.8602633779264214
1.8975674,0.8613085284280937
1.8975675,0.8623536789297659
1.8975676,0.8633988294314381
1.8975677,0.8644439799331104
1.8975679,0.8654891304347826
1.897568,0.8665342809364549
1.8975681,0.8675794314381271
1.8975683,0.8686245819397993
1.8975685,0.8696697324414716
1.8975687,0.8707148829431438
1.8975687,0.871760033444816
1.897569,0.8728051839464883
1.8975691,0.8738503344481605
1.8975691,0.8748954849498328
1.8975692,0.875940635451505
1.8975693,0.8769857859531772
1.8975694,0.8780309364548495
1.8975694,0.8790760869565217
1.8975697,0.8801212374581939
1.89757,0.8811663879598662
1.8975701,0.8822115384615384
1.8975705,0.8832566889632107
1.8975707,0.8843018394648829
1.8975711,0.8853469899665551
1.8975713,0.8863921404682275
1.8975713,0.8874372909698997
1.8975716,0.888482441471572
1.8975717,0.8895275919732442
1.8975719,0.8905727424749164
1.8975722,0.8916178929765887
1.8975724,0.8926630434782609
1.8975726,0.8937081939799331
1.8975729,0.8947533444816054
1.897573,0.8957984949832776
1.8975732,0.8968436454849499
1.8975735,0.8978887959866221
1.8975736,0.8989339464882943
1.8975737,0.8999790969899666
1.8975738,0.9010242474916388
1.897574,0.902069397993311
1.8975741,0.9031145484949833
1.8975742,0.9041596989966555
1.8975744,0.9052048494983278
1.8975747,0.90625
1.897575,0.9072951505016722
1.8975751,0.9083403010033445
1.8975755,0.9093854515050167
1.8975756,0.910430602006689
1.8975759,0.9114757525083612
1.8975761,0.9125209030100334
1.8975763,0.9135660535117057
1.8975766,0.9146112040133779
1.8975768,0.9156563545150501
1.897577,0.9167015050167224
1.8975774,0.9177466555183946
1.8975776,0.9187918060200669
1.8975779,0.9198369565217391
1.897578,0.9208821070234113
1.8975782,0.9219272575250836
1.8975785,0.9229724080267558
1.8975787,0.924017558528428
1.897579,0.9250627090301003
1.8975793,0.9261078595317725
1.8975794,0.9271530100334449
1.8975798,0.9281981605351171
1.8975799,0.9292433110367893
1.8975801,0.9302884615384616
1.8975804,0.9313336120401338
1.8975807,0.9323787625418061
1.897581,0.9334239130434783
1.8975813,0.9344690635451505
1.8975816,0.9355142140468228
1.8975818,0.936559364548495
1.8975824,0.9376045150501672
1.8975829,0.9386496655518395
1.8975832,0.9396948160535117
1.8975837,0.940739966555184
1.897584,0.9417851170568562
1.8975843,0.9428302675585284
1.8975849,0.9438754180602007
1.8975854,0.9449205685618729
1.8975861,0.9459657190635451
1.8975866,0.9470108695652174
1.8975872,0.9480560200668896
1.8975878,0.9491011705685619
1.8975887,0.9501463210702341
1.8975899,0.9511914715719063
1.8975908,0.9522366220735786
1.8975915,0.9532817725752508
1.8975928,0.9543269230769231
1.8975942,0.9553720735785953
1.8975949,0.9564172240802675
1.8975959,0.9574623745819398
1.8975966,0.958507525083612
1.8975977,0.9595526755852842
1.8975989,0.9605978260869565
1.8975997,0.9616429765886287
1.8976009,0.962688127090301
1.8976027,0.9637332775919732
1.8976034,0.9647784280936454
1.897605,0.9658235785953178
1.8976064,0.96686872909699
1.8976085,0.9679138795986622
1.8976097,0.9689590301003345
1.8976109,0.9700041806020067
1.8976133,0.971049331103679
1.8976145,0.9720944816053512
1.8976159,0.9731396321070234
1.8976188,0.9741847826086957
1.8976208,0.9752299331103679
1.8976238,0.9762750836120402
1.8976274,0.9773202341137124
1.8976312,0.9783653846153846
1.8976325,0.9794105351170569
1.8976351,0.9804556856187291
1.8976381,0.9815008361204013
1.8976403,0.9825459866220736
1.8976425,0.9835911371237458
1.8976496,0.9846362876254181
1.8976562,0.9856814381270903
1.8976638,0.9867265886287625
1.8976701,0.9877717391304348
1.897682,0.988816889632107
1.8977038,0.9898620401337793
1.8977194,0.9909071906354515
1.8977263,0.9919523411371237
1.8977443,0.992997491638796
1.8977692,0.9940426421404682
1.8978176,0.9950877926421404
1.8978672,0.9961329431438127
1.8979776,0.9971780936454849
1.8982548,0.9982232441471572
1.8984835,1.0
2.0,1.0
1.8984835,0.9992683946488294


==> data/cdf_values/contrastive/class_3.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
5.364418e-07,0.0
5.364418e-07,0.0014792899408284023
0.31349003,0.0029585798816568047
1.5242466,0.004437869822485207
1.8648713,0.005917159763313609
1.8744302,0.0073964497041420114
1.8794606,0.008875739644970414
1.8829753,0.010355029585798817
1.8873059,0.011834319526627219
1.8926427,0.013313609467455622
1.8941138,0.014792899408284023
1.8947377,0.016272189349112426
1.8951735,0.01775147928994083
1.8952665,0.019230769230769232
1.895306,0.020710059171597635
1.895627,0.022189349112426034
1.8957485,0.023668639053254437
1.8959278,0.02514792899408284
1.8959513,0.026627218934911243
1.8961077,0.028106508875739646
1.8963152,0.029585798816568046
1.8963275,0.03106508875739645
1.8963325,0.03254437869822485
1.8963513,0.034023668639053255
1.8963689,0.03550295857988166
1.8964496,0.03698224852071006
1.8965973,0.038461538461538464
1.8966329,0.03994082840236687
1.896641,0.04142011834319527
1.8967521,0.042899408284023666
1.8968015,0.04437869822485207
1.8968023,0.04585798816568047
1.8968055,0.047337278106508875
1.8968264,0.04881656804733728
1.8968425,0.05029585798816568
1.8968673,0.051775147928994084
1.8968809,0.05325443786982249
1.8969289,0.05473372781065089
1.8970077,0.05621301775147929
1.8970615,0.057692307692307696
1.8970664,0.05917159763313609
1.8970878,0.060650887573964495
1.8971037,0.0621301775147929
1.8971877,0.06360946745562131
1.8972054,0.0650887573964497
1.897208,0.06656804733727811
1.8972121,0.06804733727810651
1.8972176,0.0695266272189349
1.8972205,0.07100591715976332
1.8972266,0.07248520710059171
1.8972275,0.07396449704142012
1.8972601,0.07544378698224852
1.8972602,0.07692307692307693
1.8972924,0.07840236686390532
1.8972981,0.07988165680473373
1.8973153,0.08136094674556213
1.8973165,0.08284023668639054
1.8973309,0.08431952662721894
1.8973327,0.08579881656804733
1.8973367,0.08727810650887574
1.8973583,0.08875739644970414
1.8973918,0.09023668639053255
1.897403,0.09171597633136094
1.8974073,0.09319526627218935
1.8974172,0.09467455621301775
1.8974212,0.09615384615384616
1.8974214,0.09763313609467456
1.8974341,0.09911242603550297
1.8974485,0.10059171597633136
1.8974494,0.10207100591715976
1.89745,0.10355029585798817
1.8974639,0.10502958579881656
1.8974727,0.10650887573964497
1.8974729,0.10798816568047337
1.8974731,0.10946745562130178
1.8974732,0.11094674556213018
1.8974773,0.11242603550295859
1.8974774,0.11390532544378698
1.8974806,0.11538461538461539
1.8974841,0.11686390532544379
1.8974861,0.11834319526627218
1.8974887,0.11982248520710059
1.8974895,0.12130177514792899
1.8974905,0.1227810650887574
1.8975016,0.1242603550295858
1.8975024,0.1257396449704142
1.8975024,0.12721893491124261
1.8975041,0.128698224852071
1.8975052,0.1301775147928994
1.897506,0.13165680473372782
1.8975086,0.13313609467455623
1.8975122,0.1346153846153846
1.8975133,0.13609467455621302
1.8975155,0.13757396449704143
1.8975208,0.1390532544378698
1.8975228,0.14053254437869822
1.897523,0.14201183431952663
1.8975234,0.14349112426035504
1.8975241,0.14497041420118342
1.8975251,0.14644970414201183
1.8975255,0.14792899408284024
1.8975263,0.14940828402366865
1.8975272,0.15088757396449703
1.8975294,0.15236686390532544
1.8975295,0.15384615384615385
1.8975296,0.15532544378698224
1.8975303,0.15680473372781065
1.8975307,0.15828402366863906
1.897531,0.15976331360946747
1.8975312,0.16124260355029585
1.8975313,0.16272189349112426
1.8975314,0.16420118343195267
1.8975317,0.16568047337278108
1.8975317,0.16715976331360946
1.8975321,0.16863905325443787
1.8975326,0.17011834319526628
1.8975334,0.17159763313609466
1.8975337,0.17307692307692307
1.897534,0.17455621301775148
1.8975341,0.1760355029585799
1.8975354,0.17751479289940827
1.8975356,0.17899408284023668
1.897536,0.1804733727810651
1.8975365,0.1819526627218935
1.8975368,0.1834319526627219
1.8975394,0.1849112426035503
1.8975395,0.1863905325443787
1.8975407,0.1878698224852071
1.8975413,0.1893491124260355
1.8975418,0.1908284023668639
1.8975418,0.19230769230769232
1.8975432,0.1937869822485207
1.8975432,0.1952662721893491
1.8975444,0.19674556213017752
1.8975459,0.19822485207100593
1.8975465,0.1997041420118343
1.897547,0.20118343195266272
1.8975471,0.20266272189349113
1.8975486,0.20414201183431951
1.8975496,0.20562130177514792
1.8975497,0.20710059171597633
1.8975499,0.20857988165680474
1.89755,0.21005917159763313
1.8975512,0.21153846153846154
1.8975514,0.21301775147928995
1.8975521,0.21449704142011836
1.8975524,0.21597633136094674
1.8975525,0.21745562130177515
1.8975526,0.21893491124260356
1.897553,0.22041420118343194
1.8975531,0.22189349112426035
1.8975537,0.22337278106508876
1.8975542,0.22485207100591717
1.897555,0.22633136094674555
1.897555,0.22781065088757396
1.897555,0.22928994082840237
1.8975554,0.23076923076923078
1.8975558,0.23224852071005916
1.8975561,0.23372781065088757
1.8975561,0.23520710059171598
1.8975562,0.23668639053254437
1.8975563,0.23816568047337278
1.8975563,0.23964497041420119
1.8975565,0.2411242603550296
1.8975568,0.24260355029585798
1.8975568,0.2440828402366864
1.8975569,0.2455621301775148
1.8975577,0.2470414201183432
1.897558,0.2485207100591716
1.8975582,0.25
1.8975588,0.2514792899408284
1.8975594,0.2529585798816568
1.8975595,0.25443786982248523
1.8975601,0.2559171597633136
1.8975602,0.257396449704142
1.8975604,0.2588757396449704
1.8975606,0.2603550295857988
1.8975606,0.2618343195266272
1.8975608,0.26331360946745563
1.8975617,0.26479289940828404
1.8975636,0.26627218934911245
1.8975639,0.2677514792899408
1.8975642,0.2692307692307692
1.8975643,0.27071005917159763
1.8975651,0.27218934911242604
1.8975658,0.27366863905325445
1.8975658,0.27514792899408286
1.897566,0.27662721893491127
1.8975664,0.2781065088757396
1.8975666,0.27958579881656803
1.8975666,0.28106508875739644
1.8975668,0.28254437869822485
1.8975669,0.28402366863905326
1.8975677,0.28550295857988167
1.8975677,0.2869822485207101
1.8975687,0.28846153846153844
1.8975703,0.28994082840236685
1.8975705,0.29142011834319526
1.8975706,0.29289940828402367
1.8975711,0.2943786982248521
1.8975712,0.2958579881656805
1.8975713,0.2973372781065089
1.8975713,0.2988165680473373
1.8975716,0.30029585798816566
1.897572,0.30177514792899407
1.8975723,0.3032544378698225
1.8975724,0.3047337278106509
1.8975725,0.3062130177514793
1.8975726,0.3076923076923077
1.897573,0.3091715976331361
1.897573,0.3106508875739645
1.8975732,0.3121301775147929
1.8975732,0.3136094674556213
1.8975735,0.3150887573964497
1.8975737,0.3165680473372781
1.897574,0.3180473372781065
1.897574,0.31952662721893493
1.8975745,0.3210059171597633
1.8975748,0.3224852071005917
1.8975754,0.3239644970414201
1.8975762,0.3254437869822485
1.8975763,0.3269230769230769
1.8975765,0.32840236686390534
1.8975766,0.32988165680473375
1.8975766,0.33136094674556216
1.8975774,0.3328402366863905
1.8975775,0.3343195266272189
1.8975786,0.33579881656804733
1.8975787,0.33727810650887574
1.8975787,0.33875739644970415
1.8975787,0.34023668639053256
1.8975792,0.34171597633136097
1.8975793,0.3431952662721893
1.8975793,0.34467455621301774
1.8975794,0.34615384615384615
1.8975794,0.34763313609467456
1.8975798,0.34911242603550297
1.89758,0.3505917159763314
1.897581,0.3520710059171598
1.8975818,0.35355029585798814
1.8975818,0.35502958579881655
1.8975822,0.35650887573964496
1.8975823,0.35798816568047337
1.8975827,0.3594674556213018
1.8975828,0.3609467455621302
1.897583,0.3624260355029586
1.8975831,0.363905325443787
1.8975834,0.36538461538461536
1.8975835,0.3668639053254438
1.8975847,0.3683431952662722
1.8975847,0.3698224852071006
1.8975849,0.371301775147929
1.897585,0.3727810650887574
1.8975859,0.3742603550295858
1.8975861,0.3757396449704142
1.8975866,0.3772189349112426
1.8975868,0.378698224852071
1.8975872,0.3801775147928994
1.8975879,0.3816568047337278
1.8975884,0.3831360946745562
1.897589,0.38461538461538464
1.8975891,0.386094674556213
1.8975899,0.3875739644970414
1.8975906,0.3890532544378698
1.8975911,0.3905325443786982
1.8975912,0.39201183431952663
1.8975916,0.39349112426035504
1.8975917,0.39497041420118345
1.8975925,0.39644970414201186
1.8975925,0.3979289940828402
1.8975925,0.3994082840236686
1.8975925,0.40088757396449703
1.8975925,0.40236686390532544
1.897593,0.40384615384615385
1.8975936,0.40532544378698226
1.8975937,0.4068047337278107
1.8975942,0.40828402366863903
1.8975943,0.40976331360946744
1.8975955,0.41124260355029585
1.8975964,0.41272189349112426
1.8975965,0.41420118343195267
1.8975967,0.4156804733727811
1.8975972,0.4171597633136095
1.8975973,0.41863905325443784
1.8975995,0.42011834319526625
1.8976002,0.42159763313609466
1.8976008,0.4230769230769231
1.8976011,0.4245562130177515
1.8976014,0.4260355029585799
1.8976022,0.4275147928994083
1.8976032,0.4289940828402367
1.8976034,0.43047337278106507
1.8976035,0.4319526627218935
1.8976045,0.4334319526627219
1.8976047,0.4349112426035503
1.8976063,0.4363905325443787
1.8976063,0.4378698224852071
1.8976065,0.4393491124260355
1.8976077,0.4408284023668639
1.8976085,0.4423076923076923
1.8976086,0.4437869822485207
1.8976091,0.4452662721893491
1.8976097,0.4467455621301775
1.8976119,0.44822485207100593
1.8976127,0.44970414201183434
1.8976157,0.4511834319526627
1.8976166,0.4526627218934911
1.8976188,0.4541420118343195
1.897619,0.4556213017751479
1.8976191,0.45710059171597633
1.8976204,0.45857988165680474
1.8976207,0.46005917159763315
1.8976209,0.46153846153846156
1.8976213,0.4630177514792899
1.8976215,0.46449704142011833
1.8976218,0.46597633136094674
1.8976218,0.46745562130177515
1.8976225,0.46893491124260356
1.8976227,0.47041420118343197
1.897625,0.4718934911242604
1.8976256,0.47337278106508873
1.8976257,0.47485207100591714
1.8976258,0.47633136094674555
1.897626,0.47781065088757396
1.8976268,0.47928994082840237
1.8976276,0.4807692307692308
1.8976309,0.4822485207100592
1.8976314,0.48372781065088755
1.8976319,0.48520710059171596
1.8976326,0.48668639053254437
1.8976331,0.4881656804733728
1.8976332,0.4896449704142012
1.8976333,0.4911242603550296
1.8976339,0.492603550295858
1.8976344,0.4940828402366864
1.8976344,0.49556213017751477
1.8976345,0.4970414201183432
1.8976346,0.4985207100591716
1.8976349,0.5
1.897637,0.5014792899408284
1.8976375,0.5029585798816568
1.8976376,0.5044378698224852
1.8976389,0.5059171597633136
1.8976389,0.507396449704142
1.8976398,0.5088757396449705
1.897641,0.5103550295857988
1.8976412,0.5118343195266272
1.8976429,0.5133136094674556
1.8976431,0.514792899408284
1.8976432,0.5162721893491125
1.8976439,0.5177514792899408
1.8976444,0.5192307692307693
1.897645,0.5207100591715976
1.8976454,0.522189349112426
1.8976464,0.5236686390532544
1.8976469,0.5251479289940828
1.8976476,0.5266272189349113
1.8976476,0.5281065088757396
1.8976476,0.5295857988165681
1.8976486,0.5310650887573964
1.8976486,0.5325443786982249
1.8976487,0.5340236686390533
1.897649,0.5355029585798816
1.8976492,0.5369822485207101
1.8976504,0.5384615384615384
1.8976504,0.5399408284023669
1.8976505,0.5414201183431953
1.8976506,0.5428994082840237
1.8976506,0.5443786982248521
1.897651,0.5458579881656804
1.897652,0.5473372781065089
1.8976523,0.5488165680473372
1.8976527,0.5502958579881657
1.8976544,0.5517751479289941
1.8976545,0.5532544378698225
1.8976548,0.5547337278106509
1.8976549,0.5562130177514792
1.8976554,0.5576923076923077
1.8976564,0.5591715976331361
1.8976574,0.5606508875739645
1.8976588,0.5621301775147929
1.897659,0.5636094674556213
1.8976591,0.5650887573964497
1.8976592,0.5665680473372781
1.8976603,0.5680473372781065
1.8976603,0.5695266272189349
1.8976612,0.5710059171597633
1.8976619,0.5724852071005917
1.8976642,0.5739644970414202
1.8976645,0.5754437869822485
1.897665,0.5769230769230769
1.897665,0.5784023668639053
1.8976672,0.5798816568047337
1.897668,0.5813609467455622
1.8976704,0.5828402366863905
1.8976724,0.584319526627219
1.8976759,0.5857988165680473
1.8976773,0.5872781065088757
1.8976781,0.5887573964497042
1.8976792,0.5902366863905325
1.8976796,0.591715976331361
1.897681,0.5931952662721893
1.8976811,0.5946745562130178
1.8976814,0.5961538461538461
1.8976817,0.5976331360946746
1.8976817,0.599112426035503
1.8976839,0.6005917159763313
1.8976868,0.6020710059171598
1.8976877,0.6035502958579881
1.8976884,0.6050295857988166
1.8976889,0.606508875739645
1.89769,0.6079881656804734
1.8976908,0.6094674556213018
1.8976927,0.6109467455621301
1.897694,0.6124260355029586
1.8976946,0.613905325443787
1.8976947,0.6153846153846154
1.8977003,0.6168639053254438
1.8977008,0.6183431952662722
1.8977044,0.6198224852071006
1.8977069,0.621301775147929
1.8977072,0.6227810650887574
1.8977073,0.6242603550295858
1.8977098,0.6257396449704142
1.8977113,0.6272189349112426
1.8977143,0.628698224852071
1.8977177,0.6301775147928994
1.8977191,0.6316568047337278
1.897721,0.6331360946745562
1.8977247,0.6346153846153846
1.8977249,0.636094674556213
1.8977275,0.6375739644970414
1.8977276,0.6390532544378699
1.8977278,0.6405325443786982
1.8977288,0.6420118343195266
1.8977313,0.643491124260355
1.8977315,0.6449704142011834
1.8977325,0.6464497041420119
1.8977382,0.6479289940828402
1.8977385,0.6494082840236687
1.8977387,0.650887573964497
1.8977387,0.6523668639053254
1.8977389,0.6538461538461539
1.8977393,0.6553254437869822
1.8977394,0.6568047337278107
1.89774,0.658284023668639
1.89774,0.6597633136094675
1.8977405,0.6612426035502958
1.8977432,0.6627218934911243
1.8977442,0.6642011834319527
1.8977442,0.665680473372781
1.8977454,0.6671597633136095
1.8977468,0.6686390532544378
1.8977473,0.6701183431952663
1.8977494,0.6715976331360947
1.8977507,0.6730769230769231
1.8977516,0.6745562130177515
1.8977532,0.6760355029585798
1.8977538,0.6775147928994083
1.8977541,0.6789940828402367
1.8977551,0.6804733727810651
1.8977566,0.6819526627218935
1.8977567,0.6834319526627219
1.897759,0.6849112426035503
1.8977602,0.6863905325443787
1.8977605,0.6878698224852071
1.8977618,0.6893491124260355
1.8977622,0.6908284023668639
1.897763,0.6923076923076923
1.8977636,0.6937869822485208
1.8977658,0.6952662721893491
1.897766,0.6967455621301775
1.8977666,0.6982248520710059
1.897767,0.6997041420118343
1.8977689,0.7011834319526628
1.8977695,0.7026627218934911
1.8977697,0.7041420118343196
1.8977705,0.7056213017751479
1.8977726,0.7071005917159763
1.8977739,0.7085798816568047
1.8977742,0.7100591715976331
1.8977748,0.7115384615384616
1.8977755,0.7130177514792899
1.8977759,0.7144970414201184
1.8977768,0.7159763313609467
1.8977786,0.7174556213017751
1.897779,0.7189349112426036
1.8977802,0.7204142011834319
1.8977832,0.7218934911242604
1.8977852,0.7233727810650887
1.8977852,0.7248520710059172
1.8977855,0.7263313609467456
1.8977857,0.727810650887574
1.8977867,0.7292899408284024
1.897788,0.7307692307692307
1.897788,0.7322485207100592
1.897788,0.7337278106508875
1.897789,0.735207100591716
1.8977903,0.7366863905325444
1.8977907,0.7381656804733728
1.897791,0.7396449704142012
1.897791,0.7411242603550295
1.8977914,0.742603550295858
1.8977919,0.7440828402366864
1.8977923,0.7455621301775148
1.8977951,0.7470414201183432
1.8977971,0.7485207100591716
1.8977988,0.75
1.8978021,0.7514792899408284
1.8978021,0.7529585798816568
1.8978039,0.7544378698224852
1.8978043,0.7559171597633136
1.8978046,0.757396449704142
1.897805,0.7588757396449705
1.8978057,0.7603550295857988
1.8978058,0.7618343195266272
1.8978077,0.7633136094674556
1.8978083,0.764792899408284
1.8978102,0.7662721893491125
1.8978152,0.7677514792899408
1.8978165,0.7692307692307693
1.8978195,0.7707100591715976
1.8978212,0.772189349112426
1.8978212,0.7736686390532544
1.8978217,0.7751479289940828
1.897822,0.7766272189349113
1.8978226,0.7781065088757396
1.8978264,0.7795857988165681
1.8978304,0.7810650887573964
1.8978319,0.7825443786982249
1.8978324,0.7840236686390533
1.8978332,0.7855029585798816
1.8978336,0.7869822485207101
1.8978337,0.7884615384615384
1.8978355,0.7899408284023669
1.8978412,0.7914201183431953
1.8978413,0.7928994082840237
1.8978448,0.7943786982248521
1.8978462,0.7958579881656804
1.8978465,0.7973372781065089
1.8978469,0.7988165680473372
1.8978488,0.8002958579881657
1.8978502,0.8017751479289941
1.8978517,0.8032544378698225
1.8978536,0.8047337278106509
1.8978553,0.8062130177514792
1.897856,0.8076923076923077
1.8978574,0.8091715976331361
1.897862,0.8106508875739645
1.897862,0.8121301775147929
1.8978652,0.8136094674556213
1.8978667,0.8150887573964497
1.8978703,0.8165680473372781
1.8978716,0.8180473372781065
1.8978738,0.8195266272189349
1.8978751,0.8210059171597633
1.8978758,0.8224852071005917
1.8978777,0.8239644970414202
1.8978795,0.8254437869822485
1.8978801,0.8269230769230769
1.8978802,0.8284023668639053
1.8978884,0.8298816568047337
1.89789,0.8313609467455622
1.8978922,0.8328402366863905
1.897896,0.834319526627219
1.8978976,0.8357988165680473
1.8978978,0.8372781065088757
1.8978982,0.8387573964497042
1.8979013,0.8402366863905325
1.8979027,0.841715976331361
1.897904,0.8431952662721893
1.8979111,0.8446745562130178
1.8979149,0.8461538461538461
1.8979244,0.8476331360946746
1.8979251,0.849112426035503
1.8979259,0.8505917159763313
1.8979276,0.8520710059171598
1.8979325,0.8535502958579881
1.8979352,0.8550295857988166
1.897936,0.856508875739645
1.8979366,0.8579881656804734
1.8979452,0.8594674556213018
1.8979558,0.8609467455621301
1.8979595,0.8624260355029586
1.8979611,0.863905325443787
1.8979648,0.8653846153846154
1.897973,0.8668639053254438
1.8979884,0.8683431952662722
1.8979888,0.8698224852071006
1.8980023,0.871301775147929
1.898006,0.8727810650887574
1.8980185,0.8742603550295858
1.89803,0.8757396449704142
1.8980635,0.8772189349112426
1.8980659,0.878698224852071
1.8980708,0.8801775147928994
1.8980823,0.8816568047337278
1.8980913,0.8831360946745562
1.8981053,0.8846153846153846
1.8981142,0.886094674556213
1.8981146,0.8875739644970414
1.8981367,0.8890532544378699
1.8981497,0.8905325443786982
1.8981504,0.8920118343195266
1.8981941,0.893491124260355
1.898197,0.8949704142011834
1.8981987,0.8964497041420119
1.898212,0.8979289940828402
1.8982358,0.8994082840236687
1.8982657,0.900887573964497
1.8982676,0.9023668639053254
1.8982763,0.9038461538461539
1.8982774,0.9053254437869822
1.8982868,0.9068047337278107
1.8982921,0.908284023668639
1.8983016,0.9097633136094675
1.8983395,0.9112426035502958
1.8983516,0.9127218934911243
1.8983567,0.9142011834319527
1.8983653,0.915680473372781
1.8983699,0.9171597633136095
1.8983853,0.9186390532544378
1.8983977,0.9201183431952663
1.8984149,0.9215976331360947
1.8984222,0.9230769230769231
1.8984249,0.9245562130177515
1.8984523,0.9260355029585798
1.898474,0.9275147928994083
1.8984797,0.9289940828402367
1.8984983,0.9304733727810651
1.8985089,0.9319526627218935
1.8985205,0.9334319526627219
1.8985213,0.9349112426035503
1.8985317,0.9363905325443787
1.8985368,0.9378698224852071
1.8985778,0.9393491124260355
1.8985798,0.9408284023668639
1.8985803,0.9423076923076923
1.8986037,0.9437869822485208
1.8986136,0.9452662721893491
1.8986351,0.9467455621301775
1.8987256,0.9482248520710059
1.898838,0.9497041420118343
1.8988708,0.9511834319526628
1.8990256,0.9526627218934911
1.8991408,0.9541420118343196
1.8993218,0.9556213017751479
1.8993948,0.9571005917159763
1.899426,0.9585798816568047
1.8994412,0.9600591715976331
1.8994517,0.9615384615384616
1.8995209,0.9630177514792899
1.8995644,0.9644970414201184
1.8995936,0.9659763313609467
1.8996062,0.9674556213017751
1.8997937,0.9689349112426036
1.8998111,0.9704142011834319
1.9001341,0.9718934911242604
1.9001446,0.9733727810650887
1.9003088,0.9748520710059172
1.9003346,0.9763313609467456
1.9004365,0.977810650887574
1.9007063,0.9792899408284024
1.9007932,0.9807692307692307
1.9009484,0.9822485207100592
1.9009498,0.9837278106508875
1.9011647,0.985207100591716
1.9017398,0.9866863905325444
1.9021385,0.9881656804733728
1.9022088,0.9896449704142012
1.9033787,0.9911242603550295
1.903537,0.992603550295858
1.9035391,0.9940828402366864
1.903934,0.9955621301775148
1.906166,0.9970414201183432
1.906789,0.9985207100591716
1.9121592,1.0
2.0,1.0
1.9121592,1.0


==> data/cdf_values/contrastive/class_4.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
3.2663345e-05,0.0
3.2663345e-05,6.289703754953141e-05
1.8969553,0.0010692496383420342
1.8972034,0.0020756022391345366
1.8972924,0.0030819548399270394
1.8973501,0.004088307440719542
1.8973861,0.005094660041512045
1.8974204,0.0061010126423045475
1.8974329,0.00710736524309705
1.8974403,0.008113717843889553
1.8974485,0.009120070444682056
1.8974544,0.010126423045474559
1.8974619,0.01113277564626706
1.8974668,0.012139128247059563
1.8974726,0.013145480847852066
1.8974755,0.014151833448644568
1.8974785,0.015158186049437071
1.8974812,0.016164538650229574
1.8974843,0.017170891251022075
1.8974863,0.01817724385181458
1.8974891,0.01918359645260708
1.8974915,0.020189949053399586
1.8974931,0.021196301654192087
1.8974947,0.02220265425498459
1.8974963,0.023209006855777092
1.8974979,0.024215359456569597
1.8974997,0.025221712057362098
1.897501,0.026228064658154603
1.8975022,0.027234417258947104
1.8975041,0.028240769859739605
1.8975053,0.02924712246053211
1.8975072,0.03025347506132461
1.8975086,0.031259827662117115
1.8975096,0.032266180262909616
1.897511,0.03327253286370212
1.8975129,0.034278885464494625
1.8975139,0.035285238065287126
1.8975148,0.03629159066607963
1.8975159,0.03729794326687213
1.8975163,0.03830429586766463
1.8975168,0.03931064846845714
1.8975177,0.04031700106924964
1.8975184,0.04132335367004214
1.8975189,0.04232970627083464
1.8975194,0.04333605887162715
1.8975203,0.04434241147241965
1.8975209,0.04534876407321215
1.8975217,0.04635511667400465
1.8975223,0.04736146927479716
1.8975229,0.04836782187558966
1.8975236,0.04937417447638216
1.8975241,0.050380527077174664
1.8975246,0.051386879677967165
1.897525,0.05239323227875967
1.8975254,0.053399584879552174
1.8975258,0.054405937480344675
1.8975261,0.055412290081137176
1.8975265,0.056418642681929684
1.897527,0.057424995282722185
1.8975273,0.05843134788351469
1.8975276,0.05943770048430719
1.8975279,0.06044405308509969
1.8975282,0.0614504056858922
1.8975284,0.0624567582866847
1.8975285,0.0634631108874772
1.8975288,0.06446946348826971
1.8975289,0.06547581608906221
1.8975291,0.06648216868985471
1.8975292,0.06748852129064721
1.8975294,0.06849487389143971
1.8975296,0.06950122649223221
1.8975296,0.07050757909302471
1.8975298,0.07151393169381721
1.8975301,0.07252028429460973
1.8975302,0.07352663689540223
1.8975304,0.07453298949619473
1.8975307,0.07553934209698723
1.8975309,0.07654569469777973
1.897531,0.07755204729857224
1.8975314,0.07855839989936474
1.8975316,0.07956475250015724
1.8975319,0.08057110510094974
1.897532,0.08157745770174225
1.8975322,0.08258381030253475
1.8975323,0.08359016290332726
1.8975325,0.08459651550411976
1.8975327,0.08560286810491226
1.8975329,0.08660922070570476
1.8975329,0.08761557330649726
1.8975332,0.08862192590728976
1.8975333,0.08962827850808226
1.8975334,0.09063463110887478
1.8975335,0.09164098370966728
1.8975337,0.09264733631045978
1.8975338,0.09365368891125228
1.8975339,0.09466004151204478
1.897534,0.09566639411283728
1.8975341,0.09667274671362978
1.8975344,0.09767909931442229
1.8975345,0.0986854519152148
1.8975346,0.0996918045160073
1.8975348,0.1006981571167998
1.8975351,0.1017045097175923
1.8975351,0.1027108623183848
1.8975353,0.1037172149191773
1.8975353,0.1047235675199698
1.8975354,0.10572992012076231
1.8975356,0.10673627272155481
1.8975357,0.10774262532234732
1.8975358,0.10874897792313983
1.8975358,0.10975533052393233
1.897536,0.11076168312472483
1.8975362,0.11176803572551733
1.8975363,0.11277438832630983
1.8975363,0.11378074092710233
1.8975364,0.11478709352789483
1.8975365,0.11579344612868733
1.8975366,0.11679979872947985
1.8975368,0.11780615133027235
1.8975369,0.11881250393106485
1.897537,0.11981885653185735
1.897537,0.12082520913264985
1.8975371,0.12183156173344235
1.8975372,0.12283791433423485
1.8975374,0.12384426693502736
1.8975375,0.12485061953581986
1.8975375,0.12585697213661237
1.8975376,0.12686332473740486
1.8975377,0.12786967733819737
1.8975378,0.12887602993898986
1.897538,0.12988238253978238
1.897538,0.1308887351405749
1.8975381,0.13189508774136738
1.8975382,0.1329014403421599
1.8975383,0.13390779294295238
1.8975383,0.1349141455437449
1.8975384,0.13592049814453738
1.8975385,0.1369268507453299
1.8975387,0.13793320334612238
1.8975387,0.1389395559469149
1.8975388,0.13994590854770741
1.8975389,0.1409522611484999
1.8975389,0.14195861374929242
1.897539,0.1429649663500849
1.8975391,0.14397131895087742
1.8975391,0.1449776715516699
1.8975393,0.14598402415246242
1.8975394,0.1469903767532549
1.8975395,0.14799672935404742
1.8975396,0.14900308195483994
1.8975396,0.15000943455563243
1.8975396,0.15101578715642494
1.8975397,0.15202213975721743
1.8975399,0.15302849235800994
1.8975399,0.15403484495880243
1.8975401,0.15504119755959495
1.8975401,0.15604755016038743
1.8975402,0.15705390276117995
1.8975403,0.15806025536197246
1.8975403,0.15906660796276495
1.8975406,0.16007296056355746
1.8975406,0.16107931316434995
1.8975407,0.16208566576514247
1.8975408,0.16309201836593495
1.8975408,0.16409837096672747
1.8975409,0.16510472356751996
1.897541,0.16611107616831247
1.8975412,0.167117428769105
1.8975412,0.16812378136989747
1.8975413,0.16913013397069
1.8975413,0.17013648657148248
1.8975414,0.171142839172275
1.8975414,0.17214919177306748
1.8975415,0.17315554437386
1.8975415,0.17416189697465248
1.8975416,0.175168249575445
1.8975416,0.1761746021762375
1.8975418,0.17718095477703
1.8975418,0.1781873073778225
1.8975419,0.179193659978615
1.8975419,0.18020001257940751
1.897542,0.1812063651802
1.897542,0.18221271778099252
1.897542,0.183219070381785
1.8975421,0.18422542298257752
1.8975422,0.18523177558337003
1.8975422,0.18623812818416252
1.8975422,0.18724448078495504
1.8975424,0.18825083338574752
1.8975425,0.18925718598654004
1.8975425,0.19026353858733253
1.8975425,0.19126989118812504
1.8975426,0.19227624378891756
1.8975427,0.19328259638971004
1.8975427,0.19428894899050256
1.8975428,0.19529530159129505
1.8975428,0.19630165419208756
1.897543,0.19730800679288005
1.897543,0.19831435939367256
1.8975431,0.19932071199446505
1.8975432,0.20032706459525756
1.8975432,0.20133341719605008
1.8975432,0.20233976979684257
1.8975433,0.20334612239763508
1.8975434,0.20435247499842757
1.8975434,0.20535882759922008
1.8975434,0.20636518020001257
1.8975435,0.2073715328008051
1.8975437,0.20837788540159757
1.8975437,0.2093842380023901
1.8975437,0.2103905906031826
1.8975438,0.2113969432039751
1.8975439,0.2124032958047676
1.8975439,0.2134096484055601
1.897544,0.2144160010063526
1.897544,0.2154223536071451
1.8975441,0.2164287062079376
1.8975441,0.2174350588087301
1.8975441,0.2184414114095226
1.8975444,0.21944776401031513
1.8975444,0.22045411661110761
1.8975444,0.22146046921190013
1.8975445,0.22246682181269262
1.8975446,0.22347317441348513
1.8975446,0.22447952701427762
1.8975447,0.22548587961507013
1.8975447,0.22649223221586262
1.8975449,0.22749858481665514
1.8975449,0.22850493741744765
1.8975449,0.22951129001824014
1.897545,0.23051764261903265
1.8975451,0.23152399521982514
1.8975451,0.23253034782061766
1.8975452,0.23353670042141014
1.8975453,0.23454305302220266
1.8975453,0.23554940562299514
1.8975453,0.23655575822378766
1.8975455,0.23756211082458017
1.8975456,0.23856846342537266
1.8975456,0.23957481602616518
1.8975457,0.24058116862695766
1.8975457,0.24158752122775018
1.8975458,0.24259387382854267
1.8975458,0.24360022642933518
1.8975459,0.24460657903012767
1.8975459,0.24561293163092018
1.897546,0.2466192842317127
1.897546,0.24762563683250519
1.897546,0.2486319894332977
1.8975462,0.2496383420340902
1.8975463,0.2506446946348827
1.8975463,0.2516510472356752
1.8975463,0.2526573998364677
1.8975464,0.2536637524372602
1.8975464,0.2546701050380527
1.8975465,0.2556764576388452
1.8975465,0.25668281023963774
1.8975465,0.2576891628404302
1.8975466,0.2586955154412227
1.8975468,0.2597018680420152
1.8975468,0.26070822064280774
1.8975468,0.2617145732436002
1.8975469,0.2627209258443927
1.897547,0.26372727844518523
1.897547,0.26473363104597775
1.897547,0.26573998364677026
1.8975471,0.2667463362475627
1.8975472,0.26775268884835524
1.8975472,0.26875904144914775
1.8975472,0.26976539404994027
1.8975472,0.2707717466507327
1.8975474,0.27177809925152524
1.8975475,0.27278445185231776
1.8975475,0.27379080445311027
1.8975475,0.2747971570539028
1.8975476,0.27580350965469524
1.8975476,0.27680986225548776
1.8975477,0.2778162148562803
1.8975477,0.2788225674570728
1.8975477,0.27982892005786525
1.8975478,0.28083527265865776
1.8975478,0.2818416252594503
1.897548,0.2828479778602428
1.897548,0.2838543304610353
1.897548,0.28486068306182777
1.8975481,0.2858670356626203
1.8975482,0.2868733882634128
1.8975482,0.2878797408642053
1.8975482,0.2888860934649978
1.8975482,0.2898924460657903
1.8975483,0.2908987986665828
1.8975483,0.2919051512673753
1.8975484,0.29291150386816783
1.8975484,0.2939178564689603
1.8975484,0.2949242090697528
1.8975486,0.2959305616705453
1.8975486,0.29693691427133784
1.8975487,0.2979432668721303
1.8975487,0.2989496194729228
1.8975487,0.2999559720737153
1.8975487,0.30096232467450784
1.8975488,0.30196867727530036
1.8975489,0.3029750298760928
1.8975489,0.30398138247688533
1.8975489,0.30498773507767785
1.8975489,0.30599408767847036
1.897549,0.3070004402792628
1.897549,0.30800679288005534
1.8975492,0.30901314548084785
1.8975492,0.31001949808164037
1.8975492,0.3110258506824329
1.8975492,0.31203220328322534
1.8975493,0.31303855588401786
1.8975494,0.31404490848481037
1.8975494,0.3150512610856029
1.8975494,0.31605761368639534
1.8975494,0.31706396628718786
1.8975495,0.3180703188879804
1.8975495,0.3190766714887729
1.8975496,0.3200830240895654
1.8975496,0.32108937669035786
1.8975496,0.3220957292911504
1.8975496,0.3231020818919429
1.8975497,0.3241084344927354
1.8975499,0.32511478709352787
1.8975499,0.3261211396943204
1.8975499,0.3271274922951129
1.89755,0.3281338448959054
1.8975501,0.32914019749669793
1.8975501,0.3301465500974904
1.8975501,0.3311529026982829
1.8975501,0.3321592552990754
1.8975502,0.33316560789986793
1.8975502,0.3341719605006604
1.8975502,0.3351783131014529
1.8975503,0.3361846657022454
1.8975503,0.33719101830303794
1.8975503,0.33819737090383045
1.8975505,0.3392037235046229
1.8975506,0.3402100761054154
1.8975506,0.34121642870620794
1.8975506,0.34222278130700046
1.8975506,0.3432291339077929
1.8975507,0.34423548650858543
1.8975507,0.34524183910937795
1.8975508,0.34624819171017046
1.8975508,0.347254544310963
1.8975508,0.34826089691175544
1.8975508,0.34926724951254795
1.897551,0.35027360211334047
1.8975511,0.351279954714133
1.8975511,0.35228630731492544
1.8975511,0.35329265991571795
1.8975511,0.35429901251651047
1.8975512,0.355305365117303
1.8975512,0.3563117177180955
1.8975513,0.35731807031888796
1.8975513,0.3583244229196805
1.8975514,0.359330775520473
1.8975514,0.3603371281212655
1.8975515,0.36134348072205796
1.8975515,0.3623498333228505
1.8975515,0.363356185923643
1.8975517,0.3643625385244355
1.8975517,0.365368891125228
1.8975518,0.3663752437260205
1.8975518,0.367381596326813
1.8975518,0.3683879489276055
1.8975519,0.36939430152839803
1.897552,0.3704006541291905
1.897552,0.371407006729983
1.897552,0.3724133593307755
1.8975521,0.37341971193156803
1.8975523,0.37442606453236055
1.8975523,0.375432417133153
1.8975523,0.3764387697339455
1.8975524,0.37744512233473804
1.8975524,0.37845147493553055
1.8975525,0.37945782753632307
1.8975525,0.3804641801371155
1.8975525,0.38147053273790804
1.8975526,0.38247688533870056
1.8975527,0.38348323793949307
1.8975527,0.38448959054028553
1.8975527,0.38549594314107805
1.8975528,0.38650229574187056
1.897553,0.3875086483426631
1.897553,0.3885150009434556
1.8975532,0.38952135354424805
1.8975532,0.39052770614504057
1.8975532,0.3915340587458331
1.8975533,0.3925404113466256
1.8975534,0.39354676394741805
1.8975534,0.39455311654821057
1.8975536,0.3955594691490031
1.8975537,0.3965658217497956
1.8975537,0.3975721743505881
1.8975537,0.3985785269513806
1.8975538,0.3995848795521731
1.8975539,0.4005912321529656
1.8975539,0.4015975847537581
1.897554,0.4026039373545506
1.8975542,0.4036102899553431
1.8975542,0.4046166425561356
1.8975543,0.4056229951569281
1.8975544,0.40662934775772064
1.8975544,0.4076357003585131
1.8975545,0.4086420529593056
1.8975546,0.40964840556009813
1.8975546,0.41065475816089064
1.8975548,0.4116611107616831
1.8975549,0.4126674633624756
1.8975549,0.41367381596326813
1.8975549,0.41468016856406065
1.897555,0.41568652116485316
1.8975551,0.4166928737656456
1.8975551,0.41769922636643814
1.8975552,0.41870557896723065
1.8975552,0.41971193156802317
1.8975554,0.4207182841688156
1.8975554,0.42172463676960814
1.8975555,0.42273098937040066
1.8975556,0.42373734197119317
1.8975557,0.4247436945719857
1.8975558,0.42575004717277815
1.8975558,0.42675639977357066
1.897556,0.4277627523743632
1.8975561,0.4287691049751557
1.8975561,0.42977545757594815
1.8975563,0.43078181017674066
1.8975563,0.4317881627775332
1.8975564,0.4327945153783257
1.8975565,0.4338008679791182
1.8975565,0.43480722057991067
1.8975567,0.4358135731807032
1.8975568,0.4368199257814957
1.8975568,0.4378262783822882
1.897557,0.4388326309830807
1.897557,0.4398389835838732
1.8975573,0.4408453361846657
1.8975574,0.4418516887854582
1.8975575,0.44285804138625073
1.8975576,0.4438643939870432
1.8975577,0.4448707465878357
1.8975577,0.4458770991886282
1.897558,0.44688345178942074
1.897558,0.4478898043902132
1.8975581,0.4488961569910057
1.8975582,0.4499025095917982
1.8975583,0.45090886219259074
1.8975585,0.45191521479338326
1.8975586,0.4529215673941757
1.8975587,0.45392791999496823
1.8975588,0.45493427259576075
1.8975589,0.45594062519655326
1.8975592,0.4569469777973457
1.8975593,0.45795333039813824
1.8975594,0.45895968299893075
1.8975595,0.45996603559972327
1.8975596,0.4609723882005158
1.8975596,0.46197874080130824
1.8975599,0.46298509340210076
1.8975599,0.46399144600289327
1.8975601,0.4649977986036858
1.8975601,0.46600415120447825
1.8975604,0.46701050380527076
1.8975604,0.4680168564060633
1.8975606,0.4690232090068558
1.8975607,0.4700295616076483
1.8975608,0.47103591420844076
1.897561,0.4720422668092333
1.8975611,0.4730486194100258
1.8975612,0.4740549720108183
1.8975613,0.47506132461161077
1.8975614,0.4760676772124033
1.8975616,0.4770740298131958
1.8975617,0.4780803824139883
1.8975618,0.47908673501478083
1.897562,0.4800930876155733
1.897562,0.4810994402163658
1.8975623,0.4821057928171583
1.8975623,0.48311214541795083
1.8975624,0.4841184980187433
1.8975625,0.4851248506195358
1.8975627,0.4861312032203283
1.8975627,0.48713755582112084
1.8975629,0.48814390842191335
1.897563,0.4891502610227058
1.8975631,0.4901566136234983
1.8975633,0.49116296622429084
1.8975635,0.49216931882508336
1.8975636,0.4931756714258758
1.8975637,0.49418202402666833
1.8975637,0.49518837662746085
1.8975638,0.49619472922825336
1.8975639,0.4972010818290459
1.8975639,0.49820743442983834
1.8975642,0.49921378703063085
1.8975642,0.5002201396314233
1.8975643,0.5012264922322158
1.8975644,0.5022328448330083
1.8975645,0.5032391974338009
1.8975648,0.5042455500345934
1.8975649,0.5052519026353859
1.8975649,0.5062582552361784
1.897565,0.5072646078369709
1.8975651,0.5082709604377634
1.8975652,0.5092773130385558
1.8975652,0.5102836656393483
1.8975654,0.5112900182401409
1.8975655,0.5122963708409334
1.8975656,0.5133027234417259
1.8975656,0.5143090760425184
1.8975658,0.5153154286433109
1.8975658,0.5163217812441034
1.897566,0.517328133844896
1.8975661,0.5183344864456884
1.8975661,0.5193408390464809
1.8975661,0.5203471916472734
1.8975662,0.5213535442480659
1.8975663,0.5223598968488584
1.8975664,0.5233662494496509
1.8975664,0.5243726020504434
1.8975666,0.525378954651236
1.8975667,0.5263853072520285
1.8975668,0.5273916598528209
1.8975668,0.5283980124536134
1.8975669,0.5294043650544059
1.897567,0.5304107176551984
1.897567,0.5314170702559909
1.8975672,0.5324234228567835
1.8975673,0.533429775457576
1.8975674,0.5344361280583685
1.8975674,0.535442480659161
1.8975675,0.5364488332599534
1.8975675,0.5374551858607459
1.8975676,0.5384615384615384
1.8975677,0.539467891062331
1.8975679,0.5404742436631235
1.897568,0.541480596263916
1.897568,0.5424869488647085
1.8975681,0.543493301465501
1.8975682,0.5444996540662935
1.8975682,0.5455060066670859
1.8975683,0.5465123592678784
1.8975685,0.547518711868671
1.8975686,0.5485250644694635
1.8975687,0.549531417070256
1.8975687,0.5505377696710485
1.8975688,0.551544122271841
1.8975688,0.5525504748726335
1.897569,0.553556827473426
1.897569,0.5545631800742185
1.8975691,0.555569532675011
1.8975692,0.5565758852758035
1.8975693,0.557582237876596
1.8975694,0.5585885904773885
1.8975694,0.559594943078181
1.8975695,0.5606012956789735
1.8975697,0.5616076482797661
1.8975697,0.5626140008805586
1.8975698,0.563620353481351
1.8975699,0.5646267060821435
1.8975699,0.565633058682936
1.89757,0.5666394112837285
1.8975701,0.567645763884521
1.8975703,0.5686521164853136
1.8975704,0.5696584690861061
1.8975704,0.5706648216868986
1.8975705,0.5716711742876911
1.8975706,0.5726775268884835
1.8975706,0.573683879489276
1.8975707,0.5746902320900685
1.8975708,0.575696584690861
1.8975708,0.5767029372916536
1.897571,0.5777092898924461
1.8975712,0.5787156424932386
1.8975713,0.5797219950940311
1.8975713,0.5807283476948236
1.8975716,0.581734700295616
1.8975716,0.5827410528964085
1.8975717,0.583747405497201
1.8975718,0.5847537580979936
1.8975719,0.5857601106987861
1.897572,0.5867664632995786
1.8975722,0.5877728159003711
1.8975723,0.5887791685011636
1.8975725,0.5897855211019561
1.8975725,0.5907918737027485
1.8975726,0.5917982263035411
1.8975728,0.5928045789043336
1.8975729,0.5938109315051261
1.897573,0.5948172841059186
1.8975731,0.5958236367067111
1.8975732,0.5968299893075036
1.8975732,0.5978363419082962
1.8975735,0.5988426945090887
1.8975735,0.5998490471098811
1.8975737,0.6008553997106736
1.8975737,0.6018617523114661
1.897574,0.6028681049122586
1.8975742,0.6038744575130511
1.8975743,0.6048808101138436
1.8975744,0.6058871627146362
1.8975745,0.6068935153154287
1.8975747,0.6078998679162212
1.8975748,0.6089062205170136
1.8975749,0.6099125731178061
1.8975751,0.6109189257185986
1.8975751,0.6119252783193911
1.8975754,0.6129316309201837
1.8975754,0.6139379835209762
1.8975756,0.6149443361217687
1.8975757,0.6159506887225612
1.8975759,0.6169570413233537
1.897576,0.6179633939241461
1.8975761,0.6189697465249386
1.8975761,0.6199760991257312
1.8975763,0.6209824517265237
1.8975765,0.6219888043273162
1.8975766,0.6229951569281087
1.8975768,0.6240015095289012
1.897577,0.6250078621296937
1.8975772,0.6260142147304862
1.8975774,0.6270205673312786
1.8975776,0.6280269199320712
1.8975778,0.6290332725328637
1.897578,0.6300396251336562
1.8975782,0.6310459777344487
1.8975782,0.6320523303352412
1.8975785,0.6330586829360337
1.8975786,0.6340650355368262
1.8975787,0.6350713881376188
1.897579,0.6360777407384112
1.8975791,0.6370840933392037
1.8975792,0.6380904459399962
1.8975794,0.6390967985407887
1.8975794,0.6401031511415812
1.8975797,0.6411095037423737
1.8975799,0.6421158563431663
1.89758,0.6431222089439588
1.8975803,0.6441285615447513
1.8975804,0.6451349141455437
1.8975806,0.6461412667463362
1.8975807,0.6471476193471287
1.8975809,0.6481539719479212
1.897581,0.6491603245487138
1.8975811,0.6501666771495063
1.8975812,0.6511730297502988
1.8975813,0.6521793823510913
1.8975815,0.6531857349518838
1.8975816,0.6541920875526762
1.8975818,0.6551984401534687
1.8975819,0.6562047927542612
1.897582,0.6572111453550538
1.8975823,0.6582174979558463
1.8975824,0.6592238505566388
1.8975825,0.6602302031574313
1.8975828,0.6612365557582238
1.8975828,0.6622429083590163
1.897583,0.6632492609598087
1.897583,0.6642556135606013
1.8975831,0.6652619661613938
1.8975832,0.6662683187621863
1.8975834,0.6672746713629788
1.8975836,0.6682810239637713
1.8975837,0.6692873765645638
1.8975838,0.6702937291653563
1.897584,0.6713000817661489
1.8975841,0.6723064343669413
1.8975843,0.6733127869677338
1.8975844,0.6743191395685263
1.8975846,0.6753254921693188
1.8975847,0.6763318447701113
1.8975848,0.6773381973709038
1.897585,0.6783445499716964
1.8975852,0.6793509025724889
1.8975853,0.6803572551732814
1.8975854,0.6813636077740738
1.8975856,0.6823699603748663
1.8975856,0.6833763129756588
1.8975859,0.6843826655764513
1.8975861,0.6853890181772438
1.8975863,0.6863953707780364
1.8975865,0.6874017233788289
1.8975867,0.6884080759796214
1.8975868,0.6894144285804139
1.8975871,0.6904207811812063
1.8975873,0.6914271337819988
1.8975874,0.6924334863827913
1.8975875,0.6934398389835839
1.8975878,0.6944461915843764
1.8975879,0.6954525441851689
1.897588,0.6964588967859614
1.8975883,0.6974652493867539
1.8975884,0.6984716019875464
1.8975885,0.6994779545883388
1.8975887,0.7004843071891313
1.8975888,0.7014906597899239
1.897589,0.7024970123907164
1.8975892,0.7035033649915089
1.8975893,0.7045097175923014
1.8975894,0.7055160701930939
1.8975897,0.7065224227938864
1.8975897,0.707528775394679
1.8975899,0.7085351279954714
1.89759,0.7095414805962639
1.8975902,0.7105478331970564
1.8975903,0.7115541857978489
1.8975904,0.7125605383986414
1.8975906,0.7135668909994339
1.8975909,0.7145732436002264
1.897591,0.715579596201019
1.8975911,0.7165859488018115
1.8975914,0.7175923014026039
1.8975916,0.7185986540033964
1.8975918,0.7196050066041889
1.897592,0.7206113592049814
1.8975921,0.7216177118057739
1.8975923,0.7226240644065665
1.8975925,0.723630417007359
1.8975927,0.7246367696081515
1.8975929,0.725643122208944
1.8975931,0.7266494748097364
1.8975933,0.7276558274105289
1.8975936,0.7286621800113214
1.8975939,0.729668532612114
1.897594,0.7306748852129065
1.8975942,0.731681237813699
1.8975945,0.7326875904144915
1.8975947,0.733693943015284
1.8975948,0.7347002956160765
1.897595,0.7357066482168689
1.8975952,0.7367130008176614
1.8975954,0.737719353418454
1.8975955,0.7387257060192465
1.8975958,0.739732058620039
1.8975959,0.7407384112208315
1.897596,0.741744763821624
1.8975961,0.7427511164224165
1.8975964,0.743757469023209
1.8975966,0.7447638216240015
1.8975968,0.745770174224794
1.8975971,0.7467765268255865
1.8975972,0.747782879426379
1.8975974,0.7487892320271715
1.8975976,0.749795584627964
1.8975977,0.7508019372287565
1.8975978,0.7518082898295491
1.897598,0.7528146424303416
1.8975983,0.7538209950311341
1.8975985,0.7548273476319265
1.8975987,0.755833700232719
1.897599,0.7568400528335115
1.8975992,0.757846405434304
1.8975995,0.7588527580350966
1.8975997,0.7598591106358891
1.8975999,0.7608654632366816
1.8976002,0.7618718158374741
1.8976003,0.7628781684382666
1.8976004,0.763884521039059
1.8976007,0.7648908736398515
1.8976009,0.765897226240644
1.897601,0.7669035788414366
1.8976011,0.7679099314422291
1.8976014,0.7689162840430216
1.8976016,0.7699226366438141
1.8976018,0.7709289892446066
1.8976021,0.7719353418453991
1.8976023,0.7729416944461915
1.8976026,0.7739480470469841
1.8976028,0.7749543996477766
1.8976029,0.7759607522485691
1.8976032,0.7769671048493616
1.8976033,0.7779734574501541
1.8976034,0.7789798100509466
1.8976036,0.7799861626517391
1.8976039,0.7809925152525317
1.897604,0.7819988678533241
1.8976042,0.7830052204541166
1.8976045,0.7840115730549091
1.8976046,0.7850179256557016
1.8976047,0.7860242782564941
1.897605,0.7870306308572866
1.8976052,0.7880369834580792
1.8976055,0.7890433360588717
1.8976058,0.7900496886596642
1.897606,0.7910560412604566
1.8976061,0.7920623938612491
1.8976064,0.7930687464620416
1.8976066,0.7940750990628341
1.8976068,0.7950814516636266
1.8976071,0.7960878042644192
1.8976073,0.7970941568652117
1.8976076,0.7981005094660042
1.8976078,0.7991068620667967
1.897608,0.8001132146675891
1.8976083,0.8011195672683816
1.8976085,0.8021259198691741
1.8976088,0.8031322724699667
1.897609,0.8041386250707592
1.8976092,0.8051449776715517
1.8976094,0.8061513302723442
1.8976097,0.8071576828731367
1.89761,0.8081640354739292
1.8976102,0.8091703880747216
1.8976104,0.8101767406755142
1.8976105,0.8111830932763067
1.8976108,0.8121894458770992
1.8976111,0.8131957984778917
1.8976114,0.8142021510786842
1.8976116,0.8152085036794767
1.8976119,0.8162148562802692
1.8976121,0.8172212088810618
1.8976123,0.8182275614818542
1.8976126,0.8192339140826467
1.8976129,0.8202402666834392
1.897613,0.8212466192842317
1.8976134,0.8222529718850242
1.8976136,0.8232593244858167
1.897614,0.8242656770866092
1.8976141,0.8252720296874018
1.8976145,0.8262783822881943
1.8976147,0.8272847348889867
1.897615,0.8282910874897792
1.8976152,0.8292974400905717
1.8976154,0.8303037926913642
1.8976159,0.8313101452921567
1.8976161,0.8323164978929493
1.8976164,0.8333228504937418
1.8976166,0.8343292030945343
1.8976169,0.8353355556953268
1.8976172,0.8363419082961192
1.8976176,0.8373482608969117
1.8976179,0.8383546134977042
1.8976182,0.8393609660984968
1.8976184,0.8403673186992893
1.8976188,0.8413736713000818
1.8976192,0.8423800239008743
1.8976195,0.8433863765016668
1.89762,0.8443927291024593
1.8976202,0.8453990817032517
1.8976207,0.8464054343040442
1.897621,0.8474117869048368
1.8976215,0.8484181395056293
1.8976216,0.8494244921064218
1.8976223,0.8504308447072143
1.8976228,0.8514371973080068
1.8976232,0.8524435499087993
1.8976237,0.8534499025095919
1.897624,0.8544562551103843
1.8976244,0.8554626077111768
1.8976247,0.8564689603119693
1.8976252,0.8574753129127618
1.8976257,0.8584816655135543
1.8976259,0.8594880181143468
1.8976263,0.8604943707151393
1.8976266,0.8615007233159319
1.897627,0.8625070759167244
1.8976275,0.8635134285175168
1.8976281,0.8645197811183093
1.8976283,0.8655261337191018
1.8976289,0.8665324863198943
1.8976295,0.8675388389206868
1.8976297,0.8685451915214794
1.8976301,0.8695515441222719
1.8976305,0.8705578967230644
1.8976309,0.8715642493238569
1.8976314,0.8725706019246493
1.8976318,0.8735769545254418
1.8976322,0.8745833071262343
1.8976326,0.8755896597270268
1.8976332,0.8765960123278194
1.8976339,0.8776023649286119
1.8976343,0.8786087175294044
1.8976349,0.8796150701301969
1.8976353,0.8806214227309894
1.8976362,0.8816277753317818
1.8976369,0.8826341279325743
1.8976374,0.8836404805333669
1.897638,0.8846468331341594
1.8976383,0.8856531857349519
1.8976388,0.8866595383357444
1.8976395,0.8876658909365369
1.8976402,0.8886722435373294
1.8976408,0.889678596138122
1.8976415,0.8906849487389144
1.8976419,0.8916913013397069
1.8976426,0.8926976539404994
1.8976431,0.8937040065412919
1.8976438,0.8947103591420844
1.8976443,0.8957167117428769
1.8976452,0.8967230643436694
1.8976457,0.897729416944462
1.8976464,0.8987357695452545
1.8976474,0.8997421221460469
1.8976479,0.9007484747468394
1.8976486,0.9017548273476319
1.8976493,0.9027611799484244
1.89765,0.9037675325492169
1.8976512,0.9047738851500094
1.8976519,0.905780237750802
1.8976526,0.9067865903515945
1.8976537,0.907792942952387
1.8976544,0.9087992955531794
1.897655,0.9098056481539719
1.8976557,0.9108120007547644
1.8976567,0.9118183533555569
1.8976574,0.9128247059563495
1.8976588,0.913831058557142
1.89766,0.9148374111579345
1.8976612,0.915843763758727
1.8976624,0.9168501163595195
1.8976634,0.9178564689603119
1.8976648,0.9188628215611044
1.8976655,0.919869174161897
1.8976661,0.9208755267626895
1.897667,0.921881879363482
1.897668,0.9228882319642745
1.8976691,0.923894584565067
1.8976703,0.9249009371658595
1.8976713,0.925907289766652
1.8976722,0.9269136423674444
1.8976735,0.927919994968237
1.8976748,0.9289263475690295
1.8976762,0.929932700169822
1.8976772,0.9309390527706145
1.8976783,0.931945405371407
1.89768,0.9329517579721995
1.8976817,0.933958110572992
1.8976839,0.9349644631737846
1.8976862,0.935970815774577
1.8976879,0.9369771683753695
1.8976896,0.937983520976162
1.8976911,0.9389898735769545
1.8976929,0.939996226177747
1.8976943,0.9410025787785395
1.8976955,0.9420089313793321
1.8976979,0.9430152839801246
1.8976996,0.9440216365809171
1.8977013,0.9450279891817095
1.8977032,0.946034341782502
1.8977051,0.9470406943832945
1.8977084,0.948047046984087
1.897711,0.9490533995848796
1.8977127,0.9500597521856721
1.8977146,0.9510661047864646
1.8977168,0.9520724573872571
1.8977196,0.9530788099880496
1.8977224,0.954085162588842
1.8977237,0.9550915151896345
1.8977263,0.956097867790427
1.8977284,0.9571042203912196
1.8977329,0.9581105729920121
1.8977375,0.9591169255928046
1.8977412,0.9601232781935971
1.8977454,0.9611296307943896
1.89775,0.9621359833951821
1.8977547,0.9631423359959745
1.8977623,0.9641486885967671
1.8977671,0.9651550411975596
1.897773,0.9661613937983521
1.8977796,0.9671677463991446
1.8977864,0.9681740989999371
1.8977935,0.9691804516007296
1.8977978,0.9701868042015221
1.8978057,0.9711931568023147
1.8978167,0.9721995094031071
1.8978231,0.9732058620038996
1.8978297,0.9742122146046921
1.897838,0.9752185672054846
1.897848,0.9762249198062771
1.89786,0.9772312724070696
1.8978686,0.9782376250078622
1.8978796,0.9792439776086547
1.89789,0.9802503302094472
1.8979034,0.9812566828102396
1.8979208,0.9822630354110321
1.8979466,0.9832693880118246
1.8979645,0.9842757406126171
1.8979809,0.9852820932134096
1.8980138,0.9862884458142022
1.8980355,0.9872947984149947
1.8980737,0.9883011510157872
1.8981103,0.9893075036165797
1.8981694,0.9903138562173721
1.898217,0.9913202088181646
1.89825,0.9923265614189571
1.8982959,0.9933329140197497
1.8983924,0.9943392666205422
1.8985028,0.9953456192213347
1.8986839,0.9963519718221272
1.8992422,0.9973583244229197
1.9006729,0.9983646770237122
1.9040282,1.0
2.0,1.0
1.9040282,0.9993710296245046


==> data/cdf_values/contrastive/class_5.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
4.172325e-07,0.0
4.172325e-07,0.002053388090349076
4.7683716e-07,0.004106776180698152
4.7683716e-07,0.006160164271047228
4.7683716e-07,0.008213552361396304
4.7683716e-07,0.01026694045174538
4.7683716e-07,0.012320328542094456
4.7683716e-07,0.014373716632443531
4.7683716e-07,0.01642710472279261
4.7683716e-07,0.018480492813141684
4.7683716e-07,0.02053388090349076
4.7683716e-07,0.022587268993839837
4.7683716e-07,0.024640657084188913
4.7683716e-07,0.026694045174537988
4.7683716e-07,0.028747433264887063
4.7683716e-07,0.030800821355236138
4.7683716e-07,0.03285420944558522
4.7683716e-07,0.03490759753593429
4.7683716e-07,0.03696098562628337
4.7683716e-07,0.039014373716632446
4.7683716e-07,0.04106776180698152
4.7683716e-07,0.043121149897330596
4.7683716e-07,0.045174537987679675
4.7683716e-07,0.04722792607802875
4.7683716e-07,0.049281314168377825
4.7683716e-07,0.0513347022587269
4.7683716e-07,0.053388090349075976
4.7683716e-07,0.055441478439425054
4.7683716e-07,0.057494866529774126
4.7683716e-07,0.059548254620123205
4.7683716e-07,0.061601642710472276
4.7683716e-07,0.06365503080082136
4.7683716e-07,0.06570841889117043
4.7683716e-07,0.06776180698151951
4.7683716e-07,0.06981519507186858
4.7683716e-07,0.07186858316221766
4.7683716e-07,0.07392197125256673
4.7683716e-07,0.07597535934291581
4.7683716e-07,0.07802874743326489
4.7683716e-07,0.08008213552361396
4.7683716e-07,0.08213552361396304
4.7683716e-07,0.08418891170431211
5.364418e-07,0.08624229979466119
5.364418e-07,0.08829568788501027
5.364418e-07,0.09034907597535935
5.364418e-07,0.09240246406570841
5.364418e-07,0.0944558521560575
5.364418e-07,0.09650924024640657
5.364418e-07,0.09856262833675565
5.364418e-07,0.10061601642710473
5.364418e-07,0.1026694045174538
5.364418e-07,0.10472279260780287
5.364418e-07,0.10677618069815195
5.364418e-07,0.10882956878850103
5.364418e-07,0.11088295687885011
5.364418e-07,0.11293634496919917
5.364418e-07,0.11498973305954825
5.364418e-07,0.11704312114989733
5.364418e-07,0.11909650924024641
5.364418e-07,0.12114989733059549
5.364418e-07,0.12320328542094455
5.364418e-07,0.12525667351129363
5.364418e-07,0.1273100616016427
5.364418e-07,0.1293634496919918
5.364418e-07,0.13141683778234087
5.364418e-07,0.13347022587268995
5.364418e-07,0.13552361396303902
5.364418e-07,0.1375770020533881
5.364418e-07,0.13963039014373715
5.364418e-07,0.14168377823408623
5.364418e-07,0.1437371663244353
5.364418e-07,0.1457905544147844
5.364418e-07,0.14784394250513347
5.364418e-07,0.14989733059548255
5.364418e-07,0.15195071868583163
5.364418e-07,0.1540041067761807
5.364418e-07,0.15605749486652978
5.364418e-07,0.15811088295687886
5.364418e-07,0.1601642710472279
5.364418e-07,0.162217659137577
5.364418e-07,0.16427104722792607
5.364418e-07,0.16632443531827515
5.364418e-07,0.16837782340862423
5.364418e-07,0.1704312114989733
5.364418e-07,0.17248459958932238
5.364418e-07,0.17453798767967146
5.364418e-07,0.17659137577002054
5.364418e-07,0.17864476386036962
5.364418e-07,0.1806981519507187
5.364418e-07,0.18275154004106775
5.364418e-07,0.18480492813141683
5.364418e-07,0.1868583162217659
5.364418e-07,0.188911704312115
5.364418e-07,0.19096509240246407
5.364418e-07,0.19301848049281314
5.364418e-07,0.19507186858316222
5.364418e-07,0.1971252566735113
5.364418e-07,0.19917864476386038
5.364418e-07,0.20123203285420946
5.364418e-07,0.2032854209445585
5.364418e-07,0.2053388090349076
5.364418e-07,0.20739219712525667
5.364418e-07,0.20944558521560575
5.364418e-07,0.21149897330595482
5.364418e-07,0.2135523613963039
5.364418e-07,0.21560574948665298
5.364418e-07,0.21765913757700206
5.364418e-07,0.21971252566735114
5.364418e-07,0.22176591375770022
5.364418e-07,0.22381930184804927
5.364418e-07,0.22587268993839835
5.364418e-07,0.22792607802874743
5.364418e-07,0.2299794661190965
5.364418e-07,0.23203285420944558
5.364418e-07,0.23408624229979466
5.364418e-07,0.23613963039014374
5.364418e-07,0.23819301848049282
5.364418e-07,0.2402464065708419
5.364418e-07,0.24229979466119098
5.9604645e-07,0.24435318275154005
5.9604645e-07,0.2464065708418891
5.9604645e-07,0.24845995893223818
5.9604645e-07,0.25051334702258726
5.9604645e-07,0.25256673511293637
5.9604645e-07,0.2546201232032854
5.9604645e-07,0.25667351129363447
5.9604645e-07,0.2587268993839836
5.9604645e-07,0.26078028747433263
5.9604645e-07,0.26283367556468173
5.9604645e-07,0.2648870636550308
5.9604645e-07,0.2669404517453799
5.9604645e-07,0.26899383983572894
5.9604645e-07,0.27104722792607805
5.9604645e-07,0.2731006160164271
5.9604645e-07,0.2751540041067762
5.9604645e-07,0.27720739219712526
5.9604645e-07,0.2792607802874743
5.9604645e-07,0.2813141683778234
5.9604645e-07,0.28336755646817247
5.9604645e-07,0.28542094455852157
5.9604645e-07,0.2874743326488706
5.9604645e-07,0.28952772073921973
5.9604645e-07,0.2915811088295688
5.9604645e-07,0.2936344969199179
5.9604645e-07,0.29568788501026694
5.9604645e-07,0.29774127310061604
5.9604645e-07,0.2997946611909651
5.9604645e-07,0.30184804928131415
5.9604645e-07,0.30390143737166325
5.9604645e-07,0.3059548254620123
5.9604645e-07,0.3080082135523614
5.9604645e-07,0.31006160164271046
5.9604645e-07,0.31211498973305957
5.9604645e-07,0.3141683778234086
5.9604645e-07,0.3162217659137577
5.9604645e-07,0.3182751540041068
5.9604645e-07,0.3203285420944558
5.9604645e-07,0.32238193018480493
5.9604645e-07,0.324435318275154
5.9604645e-07,0.3264887063655031
5.9604645e-07,0.32854209445585214
5.9604645e-07,0.33059548254620125
5.9604645e-07,0.3326488706365503
5.9604645e-07,0.3347022587268994
5.9604645e-07,0.33675564681724846
5.9604645e-07,0.33880903490759756
5.9604645e-07,0.3408624229979466
5.9604645e-07,0.34291581108829566
5.9604645e-07,0.34496919917864477
5.9604645e-07,0.3470225872689938
5.9604645e-07,0.3490759753593429
5.9604645e-07,0.351129363449692
5.9604645e-07,0.3531827515400411
5.9604645e-07,0.35523613963039014
5.9604645e-07,0.35728952772073924
5.9604645e-07,0.3593429158110883
5.9604645e-07,0.3613963039014374
5.9604645e-07,0.36344969199178645
5.9604645e-07,0.3655030800821355
5.9604645e-07,0.3675564681724846
5.9604645e-07,0.36960985626283366
5.9604645e-07,0.37166324435318276
5.9604645e-07,0.3737166324435318
5.9604645e-07,0.3757700205338809
5.9604645e-07,0.37782340862423
5.9604645e-07,0.3798767967145791
5.9604645e-07,0.38193018480492813
5.9604645e-07,0.3839835728952772
5.9604645e-07,0.3860369609856263
5.9604645e-07,0.38809034907597534
5.9604645e-07,0.39014373716632444
5.9604645e-07,0.3921971252566735
5.9604645e-07,0.3942505133470226
5.9604645e-07,0.39630390143737165
5.9604645e-07,0.39835728952772076
5.9604645e-07,0.4004106776180698
5.9604645e-07,0.4024640657084189
5.9604645e-07,0.40451745379876797
5.9604645e-07,0.406570841889117
5.9604645e-07,0.4086242299794661
5.9604645e-07,0.4106776180698152
5.9604645e-07,0.4127310061601643
5.9604645e-07,0.41478439425051333
5.9604645e-07,0.41683778234086244
5.9604645e-07,0.4188911704312115
5.9604645e-07,0.4209445585215606
5.9604645e-07,0.42299794661190965
5.9604645e-07,0.42505133470225875
5.9604645e-07,0.4271047227926078
5.9604645e-07,0.42915811088295686
5.9604645e-07,0.43121149897330596
5.9604645e-07,0.433264887063655
5.9604645e-07,0.4353182751540041
5.9604645e-07,0.43737166324435317
5.9604645e-07,0.4394250513347023
5.9604645e-07,0.4414784394250513
5.9604645e-07,0.44353182751540043
5.9604645e-07,0.4455852156057495
5.9604645e-07,0.44763860369609854
5.9604645e-07,0.44969199178644764
5.9604645e-07,0.4517453798767967
5.9604645e-07,0.4537987679671458
5.9604645e-07,0.45585215605749485
5.9604645e-07,0.45790554414784396
5.9604645e-07,0.459958932238193
5.9604645e-07,0.4620123203285421
5.9604645e-07,0.46406570841889117
5.9604645e-07,0.46611909650924027
5.9604645e-07,0.4681724845995893
5.9604645e-07,0.4702258726899384
5.9604645e-07,0.4722792607802875
5.9604645e-07,0.47433264887063653
5.9604645e-07,0.47638603696098564
5.9604645e-07,0.4784394250513347
5.9604645e-07,0.4804928131416838
5.9604645e-07,0.48254620123203285
5.9604645e-07,0.48459958932238195
5.9604645e-07,0.486652977412731
5.9604645e-07,0.4887063655030801
5.9604645e-07,0.49075975359342916
5.9604645e-07,0.4928131416837782
5.9604645e-07,0.4948665297741273
5.9604645e-07,0.49691991786447637
5.9604645e-07,0.4989733059548255
5.9604645e-07,0.5010266940451745
5.9604645e-07,0.5030800821355236
5.9604645e-07,0.5051334702258727
5.9604645e-07,0.5071868583162218
5.9604645e-07,0.5092402464065708
5.9604645e-07,0.5112936344969199
5.9604645e-07,0.5133470225872689
5.9604645e-07,0.5154004106776181
5.9604645e-07,0.5174537987679672
5.9604645e-07,0.5195071868583162
5.9604645e-07,0.5215605749486653
5.9604645e-07,0.5236139630390144
5.9604645e-07,0.5256673511293635
5.9604645e-07,0.5277207392197125
5.9604645e-07,0.5297741273100616
5.9604645e-07,0.5318275154004107
5.9604645e-07,0.5338809034907598
5.9604645e-07,0.5359342915811088
5.9604645e-07,0.5379876796714579
5.9604645e-07,0.5400410677618069
5.9604645e-07,0.5420944558521561
5.9604645e-07,0.5441478439425051
5.9604645e-07,0.5462012320328542
5.9604645e-07,0.5482546201232033
5.9604645e-07,0.5503080082135524
5.9604645e-07,0.5523613963039015
5.9604645e-07,0.5544147843942505
5.9604645e-07,0.5564681724845996
5.9604645e-07,0.5585215605749486
6.556511e-07,0.5605749486652978
6.556511e-07,0.5626283367556468
6.556511e-07,0.5646817248459959
6.556511e-07,0.5667351129363449
6.556511e-07,0.5687885010266941
6.556511e-07,0.5708418891170431
6.556511e-07,0.5728952772073922
6.556511e-07,0.5749486652977412
6.556511e-07,0.5770020533880903
6.556511e-07,0.5790554414784395
6.556511e-07,0.5811088295687885
6.556511e-07,0.5831622176591376
6.556511e-07,0.5852156057494866
6.556511e-07,0.5872689938398358
7.1525574e-07,0.5893223819301848
4.053116e-06,0.5913757700205339
4.172325e-06,0.5934291581108829
4.172325e-06,0.5954825462012321
4.172325e-06,0.5975359342915811
4.172325e-06,0.5995893223819302
4.172325e-06,0.6016427104722792
4.172325e-06,0.6036960985626283
4.172325e-06,0.6057494866529775
4.172325e-06,0.6078028747433265
4.172325e-06,0.6098562628336756
4.172325e-06,0.6119096509240246
4.172325e-06,0.6139630390143738
4.172325e-06,0.6160164271047228
4.172325e-06,0.6180698151950719
4.172325e-06,0.6201232032854209
4.23193e-06,0.62217659137577
4.23193e-06,0.6242299794661191
4.23193e-06,0.6262833675564682
4.23193e-06,0.6283367556468172
4.23193e-06,0.6303901437371663
4.23193e-06,0.6324435318275154
4.2915344e-06,0.6344969199178645
4.2915344e-06,0.6365503080082136
4.2915344e-06,0.6386036960985626
4.2915344e-06,0.6406570841889117
4.4107437e-06,0.6427104722792608
4.4107437e-06,0.6447638603696099
4.4107437e-06,0.6468172484599589
5.2452087e-06,0.648870636550308
5.2452087e-06,0.6509240246406571
5.2452087e-06,0.6529774127310062
5.2452087e-06,0.6550308008213552
5.2452087e-06,0.6570841889117043
5.2452087e-06,0.6591375770020534
5.3048134e-06,0.6611909650924025
5.3048134e-06,0.6632443531827515
5.3048134e-06,0.6652977412731006
5.3048134e-06,0.6673511293634496
5.364418e-06,0.6694045174537988
5.364418e-06,0.6714579055441479
5.364418e-06,0.6735112936344969
5.364418e-06,0.675564681724846
5.364418e-06,0.6776180698151951
5.364418e-06,0.6796714579055442
5.364418e-06,0.6817248459958932
5.364418e-06,0.6837782340862423
5.364418e-06,0.6858316221765913
5.364418e-06,0.6878850102669405
5.4240227e-06,0.6899383983572895
5.4240227e-06,0.6919917864476386
5.4240227e-06,0.6940451745379876
5.4240227e-06,0.6960985626283368
5.4836273e-06,0.6981519507186859
5.4836273e-06,0.7002053388090349
5.4836273e-06,0.702258726899384
5.543232e-06,0.704312114989733
5.7816505e-06,0.7063655030800822
5.7816505e-06,0.7084188911704312
5.841255e-06,0.7104722792607803
5.841255e-06,0.7125256673511293
5.841255e-06,0.7145790554414785
5.841255e-06,0.7166324435318275
5.841255e-06,0.7186858316221766
5.841255e-06,0.7207392197125256
5.841255e-06,0.7227926078028748
5.841255e-06,0.7248459958932238
5.841255e-06,0.7268993839835729
5.841255e-06,0.728952772073922
5.841255e-06,0.731006160164271
5.841255e-06,0.7330595482546202
5.9604645e-06,0.7351129363449692
5.9604645e-06,0.7371663244353183
6.020069e-06,0.7392197125256673
6.0796738e-06,0.7412731006160165
6.0796738e-06,0.7433264887063655
6.0796738e-06,0.7453798767967146
6.0796738e-06,0.7474332648870636
6.0796738e-06,0.7494866529774127
6.0796738e-06,0.7515400410677618
6.0796738e-06,0.7535934291581109
6.0796738e-06,0.75564681724846
6.0796738e-06,0.757700205338809
6.0796738e-06,0.7597535934291582
6.0796738e-06,0.7618069815195072
6.0796738e-06,0.7638603696098563
6.0796738e-06,0.7659137577002053
6.0796738e-06,0.7679671457905544
6.0796738e-06,0.7700205338809035
6.0796738e-06,0.7720739219712526
6.0796738e-06,0.7741273100616016
6.1392784e-06,0.7761806981519507
6.1392784e-06,0.7782340862422998
6.1392784e-06,0.7802874743326489
6.1392784e-06,0.7823408624229979
6.1392784e-06,0.784394250513347
6.1392784e-06,0.7864476386036962
6.1392784e-06,0.7885010266940452
6.1392784e-06,0.7905544147843943
6.198883e-06,0.7926078028747433
8.165836e-06,0.7946611909650924
8.165836e-06,0.7967145790554415
8.165836e-06,0.7987679671457906
8.225441e-06,0.8008213552361396
8.225441e-06,0.8028747433264887
8.225441e-06,0.8049281314168378
8.225441e-06,0.8069815195071869
1.0371208e-05,0.8090349075975359
1.168251e-05,0.811088295687885
1.2516975e-05,0.813141683778234
1.2516975e-05,0.8151950718685832
1.2516975e-05,0.8172484599589322
1.2516975e-05,0.8193018480492813
1.2636185e-05,0.8213552361396304
1.2874603e-05,0.8234086242299795
1.2934208e-05,0.8254620123203286
1.347065e-05,0.8275154004106776
1.347065e-05,0.8295687885010267
1.4126301e-05,0.8316221765913757
1.50203705e-05,0.8336755646817249
1.50203705e-05,0.8357289527720739
1.7285347e-05,0.837782340862423
2.0384789e-05,0.839835728952772
2.0742416e-05,0.8418891170431212
2.4974346e-05,0.8439425051334702
2.503395e-05,0.8459958932238193
2.503395e-05,0.8480492813141683
2.503395e-05,0.8501026694045175
2.503395e-05,0.8521560574948666
2.503395e-05,0.8542094455852156
2.5093555e-05,0.8562628336755647
2.5093555e-05,0.8583162217659137
2.5093555e-05,0.8603696098562629
2.5093555e-05,0.8624229979466119
2.515316e-05,0.864476386036961
2.515316e-05,0.86652977412731
2.515316e-05,0.8685831622176592
2.515316e-05,0.8706365503080082
2.515316e-05,0.8726899383983573
2.515316e-05,0.8747433264887063
2.8014183e-05,0.8767967145790554
2.8014183e-05,0.8788501026694046
2.8014183e-05,0.8809034907597536
2.8073788e-05,0.8829568788501027
2.8073788e-05,0.8850102669404517
2.8073788e-05,0.8870636550308009
2.8133392e-05,0.8891170431211499
2.8133392e-05,0.891170431211499
2.8133392e-05,0.893223819301848
2.8192997e-05,0.8952772073921971
2.8252602e-05,0.8973305954825462
2.8252602e-05,0.8993839835728953
2.8252602e-05,0.9014373716632443
2.8312206e-05,0.9034907597535934
3.0100346e-05,0.9055441478439425
3.0100346e-05,0.9075975359342916
3.08156e-05,0.9096509240246407
3.08156e-05,0.9117043121149897
3.0875206e-05,0.9137577002053389
3.0994415e-05,0.9158110882956879
3.1352043e-05,0.917864476386037
3.1352043e-05,0.919917864476386
3.1769276e-05,0.9219712525667351
3.2186508e-05,0.9240246406570842
3.272295e-05,0.9260780287474333
3.296137e-05,0.9281314168377823
3.3020973e-05,0.9301848049281314
3.33786e-05,0.9322381930184805
3.886223e-05,0.9342915811088296
4.029274e-05,0.9363449691991786
4.2378902e-05,0.9383983572895277
4.36306e-05,0.9404517453798767
4.386902e-05,0.9425051334702259
4.4465065e-05,0.944558521560575
4.452467e-05,0.946611909650924
5.018711e-05,0.9486652977412731
5.030632e-05,0.9507186858316222
5.042553e-05,0.9527720739219713
5.2511692e-05,0.9548254620123203
5.2511692e-05,0.9568788501026694
6.210804e-05,0.9589322381930184
6.5386295e-05,0.9609856262833676
6.54459e-05,0.9630390143737166
6.723404e-05,0.9650924024640657
6.7830086e-05,0.9671457905544147
7.0273876e-05,0.9691991786447639
7.134676e-05,0.971252566735113
7.1406364e-05,0.973305954825462
7.224083e-05,0.9753593429158111
7.241964e-05,0.9774127310061602
7.247925e-05,0.9794661190965093
7.271767e-05,0.9815195071868583
7.331371e-05,0.9835728952772074
8.59499e-05,0.9856262833675564
9.703636e-05,0.9876796714579056
0.00011664629,0.9897330595482546
0.00012290478,0.9917864476386037
0.00012290478,0.9938398357289527
0.00013625622,0.9958932238193019
0.0001450181,0.997946611909651
0.00059098005,1.0
2.0,1.0
0.00059098005,1.0


==> data/cdf_values/contrastive/class_6.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
5.364418e-07,0.0
5.364418e-07,0.001763668430335097
5.9604645e-07,0.003527336860670194
5.9604645e-07,0.005291005291005291
6.556511e-07,0.007054673721340388
6.556511e-07,0.008818342151675485
6.556511e-07,0.010582010582010581
6.556511e-07,0.012345679012345678
6.556511e-07,0.014109347442680775
6.556511e-07,0.015873015873015872
6.556511e-07,0.01763668430335097
6.556511e-07,0.019400352733686066
6.556511e-07,0.021164021164021163
6.556511e-07,0.02292768959435626
6.556511e-07,0.024691358024691357
6.556511e-07,0.026455026455026454
7.1525574e-07,0.02821869488536155
7.1525574e-07,0.029982363315696647
7.1525574e-07,0.031746031746031744
7.1525574e-07,0.03350970017636684
7.1525574e-07,0.03527336860670194
7.1525574e-07,0.037037037037037035
7.1525574e-07,0.03880070546737213
7.1525574e-07,0.04056437389770723
7.1525574e-07,0.042328042328042326
7.1525574e-07,0.04409171075837742
7.1525574e-07,0.04585537918871252
7.1525574e-07,0.047619047619047616
7.1525574e-07,0.04938271604938271
7.1525574e-07,0.05114638447971781
7.1525574e-07,0.05291005291005291
7.1525574e-07,0.054673721340388004
7.1525574e-07,0.0564373897707231
7.1525574e-07,0.0582010582010582
7.1525574e-07,0.059964726631393295
7.1525574e-07,0.06172839506172839
7.1525574e-07,0.06349206349206349
7.1525574e-07,0.06525573192239859
7.1525574e-07,0.06701940035273368
7.1525574e-07,0.06878306878306878
7.1525574e-07,0.07054673721340388
7.1525574e-07,0.07231040564373897
7.1525574e-07,0.07407407407407407
7.1525574e-07,0.07583774250440917
7.1525574e-07,0.07760141093474426
7.1525574e-07,0.07936507936507936
7.1525574e-07,0.08112874779541446
7.1525574e-07,0.08289241622574955
7.1525574e-07,0.08465608465608465
7.1525574e-07,0.08641975308641975
7.1525574e-07,0.08818342151675485
7.1525574e-07,0.08994708994708994
7.1525574e-07,0.09171075837742504
7.1525574e-07,0.09347442680776014
7.1525574e-07,0.09523809523809523
7.1525574e-07,0.09700176366843033
7.1525574e-07,0.09876543209876543
7.1525574e-07,0.10052910052910052
7.1525574e-07,0.10229276895943562
7.1525574e-07,0.10405643738977072
7.1525574e-07,0.10582010582010581
7.1525574e-07,0.10758377425044091
7.1525574e-07,0.10934744268077601
7.1525574e-07,0.1111111111111111
7.1525574e-07,0.1128747795414462
7.1525574e-07,0.1146384479717813
7.1525574e-07,0.1164021164021164
7.1525574e-07,0.11816578483245149
7.1525574e-07,0.11992945326278659
7.1525574e-07,0.12169312169312169
7.1525574e-07,0.12345679012345678
7.1525574e-07,0.12522045855379188
7.1525574e-07,0.12698412698412698
7.1525574e-07,0.12874779541446207
7.1525574e-07,0.13051146384479717
7.1525574e-07,0.13227513227513227
7.1525574e-07,0.13403880070546736
7.1525574e-07,0.13580246913580246
7.1525574e-07,0.13756613756613756
7.1525574e-07,0.13932980599647266
7.1525574e-07,0.14109347442680775
7.1525574e-07,0.14285714285714285
7.1525574e-07,0.14462081128747795
7.1525574e-07,0.14638447971781304
7.1525574e-07,0.14814814814814814
7.1525574e-07,0.14991181657848324
7.1525574e-07,0.15167548500881833
7.1525574e-07,0.15343915343915343
7.1525574e-07,0.15520282186948853
7.1525574e-07,0.15696649029982362
7.1525574e-07,0.15873015873015872
7.1525574e-07,0.16049382716049382
7.1525574e-07,0.16225749559082892
7.1525574e-07,0.164021164021164
7.1525574e-07,0.1657848324514991
7.1525574e-07,0.1675485008818342
7.1525574e-07,0.1693121693121693
7.1525574e-07,0.1710758377425044
7.1525574e-07,0.1728395061728395
7.1525574e-07,0.1746031746031746
7.1525574e-07,0.1763668430335097
7.1525574e-07,0.1781305114638448
7.1525574e-07,0.17989417989417988
7.1525574e-07,0.18165784832451498
7.1525574e-07,0.18342151675485008
7.1525574e-07,0.18518518518518517
7.1525574e-07,0.18694885361552027
7.1525574e-07,0.18871252204585537
7.1525574e-07,0.19047619047619047
7.1525574e-07,0.19223985890652556
7.1525574e-07,0.19400352733686066
7.1525574e-07,0.19576719576719576
7.1525574e-07,0.19753086419753085
7.1525574e-07,0.19929453262786595
7.1525574e-07,0.20105820105820105
7.1525574e-07,0.20282186948853614
7.1525574e-07,0.20458553791887124
7.1525574e-07,0.20634920634920634
7.1525574e-07,0.20811287477954143
7.1525574e-07,0.20987654320987653
7.1525574e-07,0.21164021164021163
7.1525574e-07,0.21340388007054673
7.748604e-07,0.21516754850088182
7.748604e-07,0.21693121693121692
7.748604e-07,0.21869488536155202
7.748604e-07,0.2204585537918871
7.748604e-07,0.2222222222222222
7.748604e-07,0.2239858906525573
7.748604e-07,0.2257495590828924
7.748604e-07,0.2275132275132275
7.748604e-07,0.2292768959435626
7.748604e-07,0.2310405643738977
7.748604e-07,0.2328042328042328
7.748604e-07,0.2345679012345679
7.748604e-07,0.23633156966490299
7.748604e-07,0.23809523809523808
7.748604e-07,0.23985890652557318
7.748604e-07,0.24162257495590828
7.748604e-07,0.24338624338624337
7.748604e-07,0.24514991181657847
7.748604e-07,0.24691358024691357
7.748604e-07,0.24867724867724866
7.748604e-07,0.25044091710758376
7.748604e-07,0.25220458553791886
7.748604e-07,0.25396825396825395
7.748604e-07,0.25573192239858905
8.34465e-07,0.25749559082892415
8.34465e-07,0.25925925925925924
8.34465e-07,0.26102292768959434
8.34465e-07,0.26278659611992944
8.34465e-07,0.26455026455026454
8.34465e-07,0.26631393298059963
8.34465e-07,0.26807760141093473
8.34465e-07,0.2698412698412698
8.34465e-07,0.2716049382716049
8.34465e-07,0.27336860670194
1.7881393e-06,0.2751322751322751
1.7881393e-06,0.2768959435626102
1.847744e-06,0.2786596119929453
1.9073486e-06,0.2804232804232804
2.026558e-06,0.2821869488536155
2.2649765e-06,0.2839506172839506
2.2649765e-06,0.2857142857142857
2.3245811e-06,0.2874779541446208
2.3841858e-06,0.2892416225749559
2.3841858e-06,0.291005291005291
2.3841858e-06,0.2927689594356261
2.3841858e-06,0.2945326278659612
2.3841858e-06,0.2962962962962963
2.3841858e-06,0.2980599647266314
2.3841858e-06,0.2998236331569665
2.3841858e-06,0.30158730158730157
2.3841858e-06,0.30335097001763667
2.3841858e-06,0.30511463844797176
2.3841858e-06,0.30687830687830686
2.3841858e-06,0.30864197530864196
2.3841858e-06,0.31040564373897706
2.3841858e-06,0.31216931216931215
2.3841858e-06,0.31393298059964725
2.3841858e-06,0.31569664902998235
2.3841858e-06,0.31746031746031744
2.4437904e-06,0.31922398589065254
2.4437904e-06,0.32098765432098764
2.4437904e-06,0.32275132275132273
2.4437904e-06,0.32451499118165783
2.4437904e-06,0.3262786596119929
2.4437904e-06,0.328042328042328
2.4437904e-06,0.3298059964726631
2.4437904e-06,0.3315696649029982
2.4437904e-06,0.3333333333333333
2.4437904e-06,0.3350970017636684
2.4437904e-06,0.3368606701940035
2.503395e-06,0.3386243386243386
2.503395e-06,0.3403880070546737
2.5629997e-06,0.3421516754850088
2.5629997e-06,0.3439153439153439
2.5629997e-06,0.345679012345679
2.5629997e-06,0.3474426807760141
2.5629997e-06,0.3492063492063492
2.5629997e-06,0.3509700176366843
2.5629997e-06,0.3527336860670194
2.5629997e-06,0.3544973544973545
2.5629997e-06,0.3562610229276896
2.5629997e-06,0.35802469135802467
2.6226044e-06,0.35978835978835977
2.6226044e-06,0.36155202821869487
2.6226044e-06,0.36331569664902996
2.6226044e-06,0.36507936507936506
2.6226044e-06,0.36684303350970016
2.6226044e-06,0.36860670194003525
2.6226044e-06,0.37037037037037035
2.6226044e-06,0.37213403880070545
2.6226044e-06,0.37389770723104054
2.6226044e-06,0.37566137566137564
2.6226044e-06,0.37742504409171074
2.6226044e-06,0.37918871252204583
2.6226044e-06,0.38095238095238093
2.6226044e-06,0.38271604938271603
2.6226044e-06,0.3844797178130511
2.6226044e-06,0.3862433862433862
2.6226044e-06,0.3880070546737213
2.6226044e-06,0.3897707231040564
2.6226044e-06,0.3915343915343915
2.6226044e-06,0.3932980599647266
2.6226044e-06,0.3950617283950617
2.6226044e-06,0.3968253968253968
2.6226044e-06,0.3985890652557319
2.6226044e-06,0.400352733686067
2.6226044e-06,0.4021164021164021
2.6226044e-06,0.4038800705467372
2.6226044e-06,0.4056437389770723
2.6226044e-06,0.4074074074074074
2.6226044e-06,0.4091710758377425
2.6226044e-06,0.4109347442680776
2.6226044e-06,0.4126984126984127
2.682209e-06,0.4144620811287478
2.682209e-06,0.41622574955908287
2.682209e-06,0.41798941798941797
2.682209e-06,0.41975308641975306
2.682209e-06,0.42151675485008816
2.682209e-06,0.42328042328042326
2.682209e-06,0.42504409171075835
2.682209e-06,0.42680776014109345
2.682209e-06,0.42857142857142855
2.682209e-06,0.43033509700176364
2.682209e-06,0.43209876543209874
2.682209e-06,0.43386243386243384
2.682209e-06,0.43562610229276894
2.682209e-06,0.43738977072310403
2.682209e-06,0.43915343915343913
2.682209e-06,0.4409171075837742
2.682209e-06,0.4426807760141093
2.682209e-06,0.4444444444444444
2.682209e-06,0.4462081128747795
2.682209e-06,0.4479717813051146
2.682209e-06,0.4497354497354497
2.682209e-06,0.4514991181657848
2.682209e-06,0.4532627865961199
2.682209e-06,0.455026455026455
2.7418137e-06,0.4567901234567901
2.7418137e-06,0.4585537918871252
2.7418137e-06,0.4603174603174603
2.7418137e-06,0.4620811287477954
2.7418137e-06,0.4638447971781305
2.7418137e-06,0.4656084656084656
2.7418137e-06,0.4673721340388007
2.7418137e-06,0.4691358024691358
2.7418137e-06,0.4708994708994709
2.7418137e-06,0.47266313932980597
2.7418137e-06,0.47442680776014107
2.7418137e-06,0.47619047619047616
2.7418137e-06,0.47795414462081126
2.7418137e-06,0.47971781305114636
2.7418137e-06,0.48148148148148145
2.7418137e-06,0.48324514991181655
2.7418137e-06,0.48500881834215165
2.7418137e-06,0.48677248677248675
2.7418137e-06,0.48853615520282184
2.7418137e-06,0.49029982363315694
2.7418137e-06,0.49206349206349204
2.7418137e-06,0.49382716049382713
2.7418137e-06,0.49559082892416223
2.7418137e-06,0.4973544973544973
2.7418137e-06,0.4991181657848324
2.7418137e-06,0.5008818342151675
2.7418137e-06,0.5026455026455027
2.7418137e-06,0.5044091710758377
2.7418137e-06,0.5061728395061729
2.7418137e-06,0.5079365079365079
2.8014183e-06,0.5097001763668431
2.9802322e-06,0.5114638447971781
3.33786e-06,0.5132275132275133
3.33786e-06,0.5149911816578483
3.695488e-06,0.5167548500881834
4.053116e-06,0.5185185185185185
4.053116e-06,0.5202821869488536
4.053116e-06,0.5220458553791887
4.053116e-06,0.5238095238095238
4.1127205e-06,0.5255731922398589
4.1127205e-06,0.527336860670194
4.1127205e-06,0.5291005291005291
4.1127205e-06,0.5308641975308642
4.172325e-06,0.5326278659611993
4.172325e-06,0.5343915343915344
4.172325e-06,0.5361552028218695
4.172325e-06,0.5379188712522046
4.172325e-06,0.5396825396825397
4.172325e-06,0.5414462081128748
4.172325e-06,0.5432098765432098
4.172325e-06,0.544973544973545
4.172325e-06,0.54673721340388
4.172325e-06,0.5485008818342152
4.172325e-06,0.5502645502645502
4.172325e-06,0.5520282186948854
4.172325e-06,0.5537918871252204
4.23193e-06,0.5555555555555556
4.23193e-06,0.5573192239858906
4.23193e-06,0.5590828924162258
4.23193e-06,0.5608465608465608
4.2915344e-06,0.562610229276896
4.2915344e-06,0.564373897707231
4.2915344e-06,0.5661375661375662
4.2915344e-06,0.5679012345679012
4.2915344e-06,0.5696649029982364
4.2915344e-06,0.5714285714285714
4.2915344e-06,0.5731922398589065
4.2915344e-06,0.5749559082892416
4.2915344e-06,0.5767195767195767
4.2915344e-06,0.5784832451499118
4.2915344e-06,0.5802469135802469
4.2915344e-06,0.582010582010582
4.2915344e-06,0.5837742504409171
4.2915344e-06,0.5855379188712522
4.2915344e-06,0.5873015873015873
4.351139e-06,0.5890652557319224
4.351139e-06,0.5908289241622575
4.351139e-06,0.5925925925925926
4.351139e-06,0.5943562610229277
4.351139e-06,0.5961199294532628
4.351139e-06,0.5978835978835979
4.351139e-06,0.599647266313933
4.351139e-06,0.6014109347442681
4.351139e-06,0.6031746031746031
4.351139e-06,0.6049382716049383
4.351139e-06,0.6067019400352733
4.351139e-06,0.6084656084656085
4.351139e-06,0.6102292768959435
4.351139e-06,0.6119929453262787
4.351139e-06,0.6137566137566137
4.351139e-06,0.6155202821869489
4.351139e-06,0.6172839506172839
4.4107437e-06,0.6190476190476191
4.4107437e-06,0.6208112874779541
4.4107437e-06,0.6225749559082893
4.4107437e-06,0.6243386243386243
4.4107437e-06,0.6261022927689595
4.4107437e-06,0.6278659611992945
4.4107437e-06,0.6296296296296297
4.4107437e-06,0.6313932980599647
4.4107437e-06,0.6331569664902998
4.4107437e-06,0.6349206349206349
4.4107437e-06,0.63668430335097
4.4107437e-06,0.6384479717813051
4.4107437e-06,0.6402116402116402
4.4107437e-06,0.6419753086419753
4.4107437e-06,0.6437389770723104
4.4107437e-06,0.6455026455026455
4.4107437e-06,0.6472663139329806
4.4107437e-06,0.6490299823633157
4.4107437e-06,0.6507936507936508
4.4107437e-06,0.6525573192239859
4.4107437e-06,0.654320987654321
4.4107437e-06,0.656084656084656
4.4107437e-06,0.6578483245149912
4.4107437e-06,0.6596119929453262
4.4107437e-06,0.6613756613756614
4.4107437e-06,0.6631393298059964
4.4107437e-06,0.6649029982363316
4.4107437e-06,0.6666666666666666
4.4107437e-06,0.6684303350970018
4.4107437e-06,0.6701940035273368
4.4107437e-06,0.671957671957672
4.4107437e-06,0.673721340388007
4.4107437e-06,0.6754850088183422
4.4107437e-06,0.6772486772486772
4.4107437e-06,0.6790123456790124
4.4107437e-06,0.6807760141093474
4.4107437e-06,0.6825396825396826
4.4107437e-06,0.6843033509700176
4.4107437e-06,0.6860670194003528
4.4107437e-06,0.6878306878306878
4.4107437e-06,0.689594356261023
4.4107437e-06,0.691358024691358
4.4107437e-06,0.6931216931216931
4.4107437e-06,0.6948853615520282
4.4107437e-06,0.6966490299823633
4.4107437e-06,0.6984126984126984
4.4107437e-06,0.7001763668430335
4.4107437e-06,0.7019400352733686
4.4107437e-06,0.7037037037037037
4.4703484e-06,0.7054673721340388
4.4703484e-06,0.7072310405643739
4.4703484e-06,0.708994708994709
4.4703484e-06,0.7107583774250441
4.4703484e-06,0.7125220458553791
4.4703484e-06,0.7142857142857143
4.4703484e-06,0.7160493827160493
4.4703484e-06,0.7178130511463845
4.4703484e-06,0.7195767195767195
4.4703484e-06,0.7213403880070547
4.4703484e-06,0.7231040564373897
4.4703484e-06,0.7248677248677249
4.4703484e-06,0.7266313932980599
4.4703484e-06,0.7283950617283951
4.4703484e-06,0.7301587301587301
4.4703484e-06,0.7319223985890653
4.4703484e-06,0.7336860670194003
4.4703484e-06,0.7354497354497355
4.4703484e-06,0.7372134038800705
4.4703484e-06,0.7389770723104057
4.4703484e-06,0.7407407407407407
4.4703484e-06,0.7425044091710759
4.4703484e-06,0.7442680776014109
4.4703484e-06,0.746031746031746
4.529953e-06,0.7477954144620811
4.529953e-06,0.7495590828924162
4.529953e-06,0.7513227513227513
4.529953e-06,0.7530864197530864
4.529953e-06,0.7548500881834215
4.529953e-06,0.7566137566137566
4.529953e-06,0.7583774250440917
4.529953e-06,0.7601410934744268
4.529953e-06,0.7619047619047619
4.529953e-06,0.763668430335097
4.529953e-06,0.7654320987654321
4.529953e-06,0.7671957671957672
4.529953e-06,0.7689594356261023
4.529953e-06,0.7707231040564374
4.529953e-06,0.7724867724867724
4.529953e-06,0.7742504409171076
4.529953e-06,0.7760141093474426
4.529953e-06,0.7777777777777778
4.529953e-06,0.7795414462081128
4.529953e-06,0.781305114638448
4.529953e-06,0.783068783068783
4.5895576e-06,0.7848324514991182
4.5895576e-06,0.7865961199294532
4.5895576e-06,0.7883597883597884
4.5895576e-06,0.7901234567901234
4.5895576e-06,0.7918871252204586
4.7683716e-06,0.7936507936507936
4.7683716e-06,0.7954144620811288
4.7683716e-06,0.7971781305114638
4.7683716e-06,0.798941798941799
4.9471855e-06,0.800705467372134
5.364418e-06,0.8024691358024691
5.722046e-06,0.8042328042328042
5.722046e-06,0.8059964726631393
5.722046e-06,0.8077601410934744
5.722046e-06,0.8095238095238095
5.722046e-06,0.8112874779541446
5.722046e-06,0.8130511463844797
5.722046e-06,0.8148148148148148
5.7816505e-06,0.8165784832451499
5.7816505e-06,0.818342151675485
6.1392784e-06,0.8201058201058201
6.4373016e-06,0.8218694885361552
6.4373016e-06,0.8236331569664903
6.4373016e-06,0.8253968253968254
6.4373016e-06,0.8271604938271605
7.1525574e-06,0.8289241622574955
7.867813e-06,0.8306878306878307
8.46386e-06,0.8324514991181657
8.523464e-06,0.8342151675485009
9.298325e-06,0.8359788359788359
9.775162e-06,0.8377425044091711
1.0073185e-05,0.8395061728395061
1.0967255e-05,0.8412698412698413
1.2099743e-05,0.8430335097001763
1.2636185e-05,0.8447971781305115
1.2636185e-05,0.8465608465608465
1.2636185e-05,0.8483245149911817
1.2636185e-05,0.8500881834215167
1.2636185e-05,0.8518518518518519
1.2695789e-05,0.8536155202821869
1.3113022e-05,0.855379188712522
1.3828278e-05,0.8571428571428571
1.3887882e-05,0.8589065255731922
1.3947487e-05,0.8606701940035273
1.3947487e-05,0.8624338624338624
1.5258789e-05,0.8641975308641975
1.6212463e-05,0.8659611992945326
1.66893e-05,0.8677248677248677
1.66893e-05,0.8694885361552028
1.66893e-05,0.8712522045855379
1.6748905e-05,0.873015873015873
1.6748905e-05,0.8747795414462081
1.6748905e-05,0.8765432098765432
1.6748905e-05,0.8783068783068783
1.6748905e-05,0.8800705467372134
1.6748905e-05,0.8818342151675485
1.680851e-05,0.8835978835978836
1.680851e-05,0.8853615520282186
1.680851e-05,0.8871252204585538
1.680851e-05,0.8888888888888888
1.6868114e-05,0.890652557319224
1.6868114e-05,0.892416225749559
1.6868114e-05,0.8941798941798942
1.6868114e-05,0.8959435626102292
1.692772e-05,0.8977072310405644
1.7225742e-05,0.8994708994708994
1.8537045e-05,0.9012345679012346
1.8656254e-05,0.9029982363315696
1.9013882e-05,0.9047619047619048
1.9431114e-05,0.9065255731922398
1.9431114e-05,0.908289241622575
1.9431114e-05,0.91005291005291
1.9431114e-05,0.9118165784832452
1.9490719e-05,0.9135802469135802
2.527237e-05,0.9153439153439153
2.5331974e-05,0.9171075837742504
2.5391579e-05,0.9188712522045855
2.5391579e-05,0.9206349206349206
2.5391579e-05,0.9223985890652557
2.5451183e-05,0.9241622574955908
2.5451183e-05,0.9259259259259259
2.5451183e-05,0.927689594356261
2.5451183e-05,0.9294532627865961
2.6345253e-05,0.9312169312169312
2.759695e-05,0.9329805996472663
2.8669834e-05,0.9347442680776014
2.9623508e-05,0.9365079365079365
2.9623508e-05,0.9382716049382716
2.9683113e-05,0.9400352733686067
2.9742718e-05,0.9417989417989417
3.8146973e-05,0.9435626102292769
3.862381e-05,0.9453262786596119
4.041195e-05,0.9470899470899471
4.0888786e-05,0.9488536155202821
4.10676e-05,0.9506172839506173
4.1246414e-05,0.9523809523809523
4.1484833e-05,0.9541446208112875
4.1484833e-05,0.9559082892416225
4.1604042e-05,0.9576719576719577
4.1663647e-05,0.9594356261022927
4.1782856e-05,0.9611992945326279
4.1782856e-05,0.9629629629629629
4.196167e-05,0.9647266313932981
4.5239925e-05,0.9664902998236331
4.5239925e-05,0.9682539682539683
4.696846e-05,0.9700176366843033
5.352497e-05,0.9717813051146384
5.352497e-05,0.9735449735449735
5.9485435e-05,0.9753086419753086
6.0737133e-05,0.9770723104056437
6.300211e-05,0.9788359788359788
7.18236e-05,0.9805996472663139
7.724762e-05,0.982363315696649
9.3221664e-05,0.9841269841269841
9.4652176e-05,0.9858906525573192
0.00010877848,0.9876543209876543
0.000108897686,0.9894179894179894
0.00011372566,0.9911816578483245
0.00011372566,0.9929453262786596
0.00015896559,0.9947089947089947
0.00016725063,0.9964726631393298
0.00035852194,0.9982363315696648
0.00036108494,1.0
2.0,1.0
0.00036108494,1.0


==> data/cdf_values/contrastive/class_7.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
1.7353575,0.0
1.7353575,0.0012484394506866417
1.8972842,0.0024968789013732834
1.8973563,0.003745318352059925
1.8973565,0.004993757802746567
1.8973577,0.006242197253433208
1.8973682,0.00749063670411985
1.8973703,0.008739076154806492
1.8973715,0.009987515605493134
1.8973732,0.011235955056179775
1.8973734,0.012484394506866416
1.8973737,0.01373283395755306
1.8973742,0.0149812734082397
1.8973743,0.016229712858926344
1.8973746,0.017478152309612985
1.8973755,0.018726591760299626
1.8973768,0.019975031210986267
1.897377,0.02122347066167291
1.8973771,0.02247191011235955
1.8973775,0.02372034956304619
1.8973781,0.024968789013732832
1.8973788,0.026217228464419477
1.8973788,0.02746566791510612
1.897379,0.02871410736579276
1.8973794,0.0299625468164794
1.8973795,0.031210986267166042
1.8973796,0.03245942571785269
1.8973798,0.033707865168539325
1.89738,0.03495630461922597
1.8973804,0.03620474406991261
1.8973807,0.03745318352059925
1.8973808,0.03870162297128589
1.897381,0.039950062421972535
1.8973811,0.04119850187265917
1.8973811,0.04244694132334582
1.8973812,0.04369538077403246
1.8973814,0.0449438202247191
1.8973817,0.046192259675405745
1.8973819,0.04744069912609238
1.8973819,0.04868913857677903
1.8973827,0.049937578027465665
1.8973833,0.05118601747815231
1.8973835,0.052434456928838954
1.8973835,0.05368289637952559
1.8973836,0.05493133583021224
1.8973836,0.056179775280898875
1.8973836,0.05742821473158552
1.8973837,0.05867665418227216
1.8973837,0.0599250936329588
1.8973838,0.06117353308364544
1.8973842,0.062421972534332085
1.8973842,0.06367041198501873
1.8973842,0.06491885143570537
1.8973845,0.066167290886392
1.8973845,0.06741573033707865
1.8973846,0.0686641697877653
1.8973848,0.06991260923845194
1.8973849,0.07116104868913857
1.8973854,0.07240948813982521
1.8973856,0.07365792759051186
1.8973856,0.0749063670411985
1.8973856,0.07615480649188515
1.8973858,0.07740324594257178
1.8973858,0.07865168539325842
1.8973858,0.07990012484394507
1.8973861,0.08114856429463171
1.8973868,0.08239700374531835
1.8973868,0.08364544319600499
1.897387,0.08489388264669163
1.897387,0.08614232209737828
1.8973873,0.08739076154806492
1.8973874,0.08863920099875156
1.8973877,0.0898876404494382
1.8973877,0.09113607990012484
1.8973885,0.09238451935081149
1.8973886,0.09363295880149813
1.8973887,0.09488139825218476
1.8973887,0.09612983770287141
1.8973887,0.09737827715355805
1.8973887,0.0986267166042447
1.8973889,0.09987515605493133
1.8973889,0.10112359550561797
1.8973889,0.10237203495630462
1.897389,0.10362047440699126
1.897389,0.10486891385767791
1.8973892,0.10611735330836454
1.8973894,0.10736579275905118
1.8973894,0.10861423220973783
1.8973894,0.10986267166042447
1.8973895,0.1111111111111111
1.8973897,0.11235955056179775
1.8973898,0.1136079900124844
1.89739,0.11485642946317104
1.89739,0.11610486891385768
1.8973904,0.11735330836454431
1.8973906,0.11860174781523096
1.8973906,0.1198501872659176
1.8973908,0.12109862671660425
1.8973908,0.12234706616729088
1.8973908,0.12359550561797752
1.897391,0.12484394506866417
1.8973911,0.12609238451935081
1.8973911,0.12734082397003746
1.8973911,0.1285892634207241
1.8973912,0.12983770287141075
1.8973913,0.13108614232209737
1.8973913,0.132334581772784
1.8973914,0.13358302122347065
1.8973914,0.1348314606741573
1.8973916,0.13607990012484394
1.8973917,0.1373283395755306
1.8973917,0.13857677902621723
1.8973918,0.13982521847690388
1.8973918,0.14107365792759052
1.8973918,0.14232209737827714
1.8973922,0.14357053682896379
1.8973923,0.14481897627965043
1.8973923,0.14606741573033707
1.8973924,0.14731585518102372
1.8973925,0.14856429463171036
1.8973927,0.149812734082397
1.897393,0.15106117353308365
1.897393,0.1523096129837703
1.8973932,0.15355805243445692
1.8973933,0.15480649188514356
1.8973933,0.1560549313358302
1.8973935,0.15730337078651685
1.8973935,0.1585518102372035
1.8973935,0.15980024968789014
1.8973936,0.16104868913857678
1.8973937,0.16229712858926343
1.8973938,0.16354556803995007
1.8973938,0.1647940074906367
1.897394,0.16604244694132334
1.897394,0.16729088639200998
1.897394,0.16853932584269662
1.8973942,0.16978776529338327
1.8973942,0.17103620474406991
1.8973942,0.17228464419475656
1.8973943,0.1735330836454432
1.8973943,0.17478152309612985
1.8973944,0.1760299625468165
1.8973944,0.1772784019975031
1.8973944,0.17852684144818975
1.8973944,0.1797752808988764
1.8973945,0.18102372034956304
1.8973947,0.1822721598002497
1.8973947,0.18352059925093633
1.8973947,0.18476903870162298
1.8973948,0.18601747815230962
1.8973949,0.18726591760299627
1.8973949,0.18851435705368288
1.8973949,0.18976279650436953
1.8973949,0.19101123595505617
1.8973949,0.19225967540574282
1.8973951,0.19350811485642946
1.8973951,0.1947565543071161
1.8973951,0.19600499375780275
1.8973951,0.1972534332084894
1.8973951,0.19850187265917604
1.8973951,0.19975031210986266
1.8973951,0.2009987515605493
1.8973951,0.20224719101123595
1.8973955,0.2034956304619226
1.8973955,0.20474406991260924
1.8973955,0.20599250936329588
1.8973956,0.20724094881398253
1.897396,0.20848938826466917
1.8973961,0.20973782771535582
1.8973961,0.21098626716604243
1.8973962,0.21223470661672908
1.8973963,0.21348314606741572
1.8973964,0.21473158551810237
1.8973964,0.21598002496878901
1.8973966,0.21722846441947566
1.8973968,0.2184769038701623
1.8973968,0.21972534332084895
1.8973969,0.2209737827715356
1.897397,0.2222222222222222
1.897397,0.22347066167290885
1.897397,0.2247191011235955
1.8973972,0.22596754057428214
1.8973972,0.2272159800249688
1.8973973,0.22846441947565543
1.8973973,0.22971285892634208
1.8973974,0.23096129837702872
1.8973975,0.23220973782771537
1.8973975,0.23345817727840198
1.8973975,0.23470661672908863
1.8973975,0.23595505617977527
1.8973975,0.23720349563046192
1.8973976,0.23845193508114856
1.8973976,0.2397003745318352
1.8973976,0.24094881398252185
1.8973978,0.2421972534332085
1.8973978,0.24344569288389514
1.8973979,0.24469413233458176
1.897398,0.2459425717852684
1.897398,0.24719101123595505
1.897398,0.2484394506866417
1.897398,0.24968789013732834
1.897398,0.250936329588015
1.8973981,0.25218476903870163
1.8973981,0.2534332084893883
1.8973981,0.2546816479400749
1.8973984,0.25593008739076156
1.8973984,0.2571785268414482
1.8973985,0.25842696629213485
1.8973985,0.2596754057428215
1.8973985,0.26092384519350814
1.8973985,0.26217228464419473
1.8973985,0.2634207240948814
1.8973986,0.264669163545568
1.8973987,0.26591760299625467
1.8973988,0.2671660424469413
1.8973988,0.26841448189762795
1.8973991,0.2696629213483146
1.8973992,0.27091136079900124
1.8973992,0.2721598002496879
1.8973993,0.27340823970037453
1.8973993,0.2746566791510612
1.8973993,0.2759051186017478
1.8973994,0.27715355805243447
1.8973994,0.2784019975031211
1.8973994,0.27965043695380776
1.8973995,0.2808988764044944
1.8973995,0.28214731585518105
1.8973995,0.2833957553058677
1.8973997,0.2846441947565543
1.8973997,0.2858926342072409
1.8973998,0.28714107365792757
1.8973999,0.2883895131086142
1.8973999,0.28963795255930086
1.8973999,0.2908863920099875
1.8974,0.29213483146067415
1.8974,0.2933832709113608
1.8974,0.29463171036204744
1.8974001,0.2958801498127341
1.8974001,0.29712858926342073
1.8974003,0.2983770287141074
1.8974004,0.299625468164794
1.8974004,0.30087390761548066
1.8974004,0.3021223470661673
1.8974004,0.30337078651685395
1.8974005,0.3046192259675406
1.8974006,0.30586766541822724
1.8974006,0.30711610486891383
1.8974006,0.3083645443196005
1.8974006,0.3096129837702871
1.8974006,0.31086142322097376
1.8974006,0.3121098626716604
1.8974007,0.31335830212234705
1.8974009,0.3146067415730337
1.8974009,0.31585518102372034
1.8974009,0.317103620474407
1.8974009,0.31835205992509363
1.897401,0.3196004993757803
1.897401,0.3208489388264669
1.8974011,0.32209737827715357
1.8974011,0.3233458177278402
1.8974011,0.32459425717852686
1.8974011,0.3258426966292135
1.8974011,0.32709113607990015
1.8974011,0.3283395755305868
1.8974013,0.3295880149812734
1.8974015,0.33083645443196
1.8974015,0.33208489388264667
1.8974015,0.3333333333333333
1.8974015,0.33458177278401996
1.8974016,0.3358302122347066
1.8974017,0.33707865168539325
1.8974018,0.3383270911360799
1.8974018,0.33957553058676654
1.8974019,0.3408239700374532
1.897402,0.34207240948813983
1.897402,0.3433208489388265
1.897402,0.3445692883895131
1.897402,0.34581772784019976
1.897402,0.3470661672908864
1.8974022,0.34831460674157305
1.8974022,0.3495630461922597
1.8974023,0.35081148564294634
1.8974024,0.352059925093633
1.8974025,0.3533083645443196
1.8974025,0.3545568039950062
1.8974025,0.35580524344569286
1.8974026,0.3570536828963795
1.8974026,0.35830212234706615
1.8974028,0.3595505617977528
1.8974028,0.36079900124843944
1.8974028,0.3620474406991261
1.8974029,0.36329588014981273
1.8974029,0.3645443196004994
1.8974029,0.365792759051186
1.8974029,0.36704119850187267
1.897403,0.3682896379525593
1.8974032,0.36953807740324596
1.8974034,0.3707865168539326
1.8974034,0.37203495630461925
1.8974034,0.3732833957553059
1.8974035,0.37453183520599254
1.8974037,0.3757802746566791
1.897404,0.37702871410736577
1.897404,0.3782771535580524
1.897404,0.37952559300873906
1.8974042,0.3807740324594257
1.8974042,0.38202247191011235
1.8974042,0.383270911360799
1.8974042,0.38451935081148564
1.8974042,0.3857677902621723
1.8974042,0.38701622971285893
1.8974042,0.3882646691635456
1.8974043,0.3895131086142322
1.8974043,0.39076154806491886
1.8974043,0.3920099875156055
1.8974044,0.39325842696629215
1.8974044,0.3945068664169788
1.8974044,0.39575530586766544
1.8974044,0.3970037453183521
1.8974044,0.3982521847690387
1.8974046,0.3995006242197253
1.8974046,0.40074906367041196
1.8974047,0.4019975031210986
1.8974047,0.40324594257178525
1.8974047,0.4044943820224719
1.8974048,0.40574282147315854
1.8974049,0.4069912609238452
1.8974049,0.40823970037453183
1.8974049,0.4094881398252185
1.8974049,0.4107365792759051
1.8974049,0.41198501872659177
1.8974051,0.4132334581772784
1.8974051,0.41448189762796506
1.8974051,0.4157303370786517
1.8974054,0.41697877652933835
1.8974054,0.418227215980025
1.8974054,0.41947565543071164
1.8974054,0.4207240948813982
1.8974055,0.42197253433208487
1.8974055,0.4232209737827715
1.8974056,0.42446941323345816
1.8974057,0.4257178526841448
1.8974057,0.42696629213483145
1.8974057,0.4282147315855181
1.8974059,0.42946317103620474
1.8974059,0.4307116104868914
1.8974059,0.43196004993757803
1.8974059,0.4332084893882647
1.897406,0.4344569288389513
1.897406,0.43570536828963796
1.8974061,0.4369538077403246
1.8974061,0.43820224719101125
1.8974061,0.4394506866416979
1.8974061,0.44069912609238454
1.8974062,0.4419475655430712
1.8974062,0.4431960049937578
1.8974062,0.4444444444444444
1.8974063,0.44569288389513106
1.8974066,0.4469413233458177
1.8974068,0.44818976279650435
1.8974068,0.449438202247191
1.8974068,0.45068664169787764
1.8974068,0.4519350811485643
1.8974068,0.45318352059925093
1.8974069,0.4544319600499376
1.897407,0.4556803995006242
1.897407,0.45692883895131087
1.897407,0.4581772784019975
1.897407,0.45942571785268416
1.897407,0.4606741573033708
1.8974072,0.46192259675405745
1.8974072,0.4631710362047441
1.8974073,0.46441947565543074
1.8974073,0.4656679151061174
1.8974073,0.46691635455680397
1.8974074,0.4681647940074906
1.8974074,0.46941323345817726
1.8974075,0.4706616729088639
1.8974075,0.47191011235955055
1.8974075,0.4731585518102372
1.8974077,0.47440699126092384
1.8974077,0.4756554307116105
1.8974077,0.4769038701622971
1.8974078,0.4781523096129838
1.8974079,0.4794007490636704
1.8974079,0.48064918851435706
1.8974079,0.4818976279650437
1.897408,0.48314606741573035
1.897408,0.484394506866417
1.897408,0.48564294631710364
1.897408,0.4868913857677903
1.8974081,0.48813982521847693
1.8974081,0.4893882646691635
1.8974082,0.49063670411985016
1.8974082,0.4918851435705368
1.8974082,0.49313358302122345
1.8974084,0.4943820224719101
1.8974085,0.49563046192259674
1.8974085,0.4968789013732834
1.8974085,0.49812734082397003
1.8974085,0.4993757802746567
1.8974085,0.5006242197253433
1.8974086,0.50187265917603
1.8974087,0.5031210986267166
1.8974087,0.5043695380774033
1.8974088,0.5056179775280899
1.897409,0.5068664169787765
1.8974091,0.5081148564294632
1.8974092,0.5093632958801498
1.8974092,0.5106117353308365
1.8974092,0.5118601747815231
1.8974092,0.5131086142322098
1.8974093,0.5143570536828964
1.8974093,0.5156054931335831
1.8974093,0.5168539325842697
1.8974094,0.5181023720349563
1.8974096,0.519350811485643
1.8974096,0.5205992509363296
1.8974096,0.5218476903870163
1.8974097,0.5230961298377028
1.8974097,0.5243445692883895
1.8974097,0.5255930087390761
1.8974097,0.5268414481897628
1.8974098,0.5280898876404494
1.8974098,0.529338327091136
1.8974099,0.5305867665418227
1.8974099,0.5318352059925093
1.89741,0.533083645443196
1.89741,0.5343320848938826
1.8974103,0.5355805243445693
1.8974103,0.5368289637952559
1.8974104,0.5380774032459426
1.8974104,0.5393258426966292
1.8974104,0.5405742821473158
1.8974104,0.5418227215980025
1.8974104,0.5430711610486891
1.8974105,0.5443196004993758
1.8974106,0.5455680399500624
1.8974106,0.5468164794007491
1.8974106,0.5480649188514357
1.8974108,0.5493133583021224
1.8974109,0.550561797752809
1.8974109,0.5518102372034956
1.8974109,0.5530586766541823
1.897411,0.5543071161048689
1.8974112,0.5555555555555556
1.8974112,0.5568039950062422
1.8974113,0.5580524344569289
1.8974115,0.5593008739076155
1.8974115,0.5605493133583022
1.8974116,0.5617977528089888
1.8974117,0.5630461922596754
1.8974117,0.5642946317103621
1.8974118,0.5655430711610487
1.8974118,0.5667915106117354
1.8974118,0.568039950062422
1.8974118,0.5692883895131086
1.897412,0.5705368289637952
1.897412,0.5717852684144819
1.8974121,0.5730337078651685
1.8974121,0.5742821473158551
1.8974122,0.5755305867665418
1.8974122,0.5767790262172284
1.8974122,0.5780274656679151
1.8974123,0.5792759051186017
1.8974123,0.5805243445692884
1.8974124,0.581772784019975
1.8974125,0.5830212234706617
1.8974125,0.5842696629213483
1.8974127,0.5855181023720349
1.8974127,0.5867665418227216
1.8974127,0.5880149812734082
1.8974127,0.5892634207240949
1.8974129,0.5905118601747815
1.8974129,0.5917602996254682
1.897413,0.5930087390761548
1.8974131,0.5942571785268415
1.8974133,0.5955056179775281
1.8974133,0.5967540574282147
1.8974133,0.5980024968789014
1.8974134,0.599250936329588
1.8974134,0.6004993757802747
1.8974135,0.6017478152309613
1.8974136,0.602996254681648
1.8974137,0.6042446941323346
1.8974137,0.6054931335830213
1.8974137,0.6067415730337079
1.8974138,0.6079900124843945
1.897414,0.6092384519350812
1.897414,0.6104868913857678
1.897414,0.6117353308364545
1.897414,0.6129837702871411
1.8974141,0.6142322097378277
1.8974141,0.6154806491885143
1.8974141,0.616729088639201
1.8974141,0.6179775280898876
1.8974142,0.6192259675405742
1.8974143,0.6204744069912609
1.8974144,0.6217228464419475
1.8974144,0.6229712858926342
1.8974144,0.6242197253433208
1.8974146,0.6254681647940075
1.8974146,0.6267166042446941
1.8974147,0.6279650436953808
1.8974147,0.6292134831460674
1.8974147,0.630461922596754
1.8974148,0.6317103620474407
1.8974148,0.6329588014981273
1.8974149,0.634207240948814
1.8974149,0.6354556803995006
1.8974149,0.6367041198501873
1.8974149,0.6379525593008739
1.8974149,0.6392009987515606
1.8974149,0.6404494382022472
1.897415,0.6416978776529338
1.897415,0.6429463171036205
1.897415,0.6441947565543071
1.8974152,0.6454431960049938
1.8974152,0.6466916354556804
1.8974152,0.6479400749063671
1.8974152,0.6491885143570537
1.8974153,0.6504369538077404
1.8974153,0.651685393258427
1.8974153,0.6529338327091136
1.8974154,0.6541822721598003
1.8974155,0.6554307116104869
1.8974156,0.6566791510611736
1.8974156,0.6579275905118602
1.8974156,0.6591760299625468
1.8974156,0.6604244694132334
1.8974158,0.66167290886392
1.8974158,0.6629213483146067
1.8974159,0.6641697877652933
1.897416,0.66541822721598
1.8974161,0.6666666666666666
1.8974162,0.6679151061173533
1.8974164,0.6691635455680399
1.8974164,0.6704119850187266
1.8974164,0.6716604244694132
1.8974164,0.6729088639200999
1.8974164,0.6741573033707865
1.8974164,0.6754057428214731
1.8974164,0.6766541822721598
1.8974165,0.6779026217228464
1.8974166,0.6791510611735331
1.8974167,0.6803995006242197
1.8974168,0.6816479400749064
1.897417,0.682896379525593
1.897417,0.6841448189762797
1.8974171,0.6853932584269663
1.8974171,0.686641697877653
1.8974171,0.6878901373283396
1.8974172,0.6891385767790262
1.8974173,0.6903870162297129
1.8974174,0.6916354556803995
1.8974174,0.6928838951310862
1.8974175,0.6941323345817728
1.8974175,0.6953807740324595
1.8974175,0.6966292134831461
1.8974175,0.6978776529338327
1.8974177,0.6991260923845194
1.8974177,0.700374531835206
1.8974177,0.7016229712858927
1.8974178,0.7028714107365793
1.8974178,0.704119850187266
1.8974178,0.7053682896379525
1.8974178,0.7066167290886392
1.8974179,0.7078651685393258
1.8974179,0.7091136079900124
1.897418,0.7103620474406991
1.8974183,0.7116104868913857
1.8974184,0.7128589263420724
1.8974184,0.714107365792759
1.8974185,0.7153558052434457
1.8974185,0.7166042446941323
1.8974185,0.717852684144819
1.8974185,0.7191011235955056
1.8974186,0.7203495630461922
1.8974186,0.7215980024968789
1.8974187,0.7228464419475655
1.8974187,0.7240948813982522
1.8974187,0.7253433208489388
1.8974187,0.7265917602996255
1.8974187,0.7278401997503121
1.8974189,0.7290886392009988
1.8974189,0.7303370786516854
1.897419,0.731585518102372
1.8974192,0.7328339575530587
1.8974192,0.7340823970037453
1.8974192,0.735330836454432
1.8974195,0.7365792759051186
1.8974195,0.7378277153558053
1.8974196,0.7390761548064919
1.8974196,0.7403245942571786
1.8974197,0.7415730337078652
1.8974197,0.7428214731585518
1.8974198,0.7440699126092385
1.8974198,0.7453183520599251
1.8974198,0.7465667915106118
1.8974199,0.7478152309612984
1.8974199,0.7490636704119851
1.8974199,0.7503121098626716
1.8974199,0.7515605493133583
1.8974203,0.7528089887640449
1.8974204,0.7540574282147315
1.8974204,0.7553058676654182
1.8974204,0.7565543071161048
1.8974205,0.7578027465667915
1.8974205,0.7590511860174781
1.8974205,0.7602996254681648
1.8974205,0.7615480649188514
1.8974206,0.762796504369538
1.8974208,0.7640449438202247
1.8974208,0.7652933832709113
1.8974208,0.766541822721598
1.8974209,0.7677902621722846
1.897421,0.7690387016229713
1.897421,0.7702871410736579
1.8974211,0.7715355805243446
1.8974211,0.7727840199750312
1.8974211,0.7740324594257179
1.8974212,0.7752808988764045
1.8974214,0.7765293383270911
1.8974214,0.7777777777777778
1.8974215,0.7790262172284644
1.8974215,0.7802746566791511
1.8974218,0.7815230961298377
1.897422,0.7827715355805244
1.8974221,0.784019975031211
1.8974221,0.7852684144818977
1.8974221,0.7865168539325843
1.8974223,0.787765293383271
1.8974223,0.7890137328339576
1.8974223,0.7902621722846442
1.8974223,0.7915106117353309
1.8974226,0.7927590511860175
1.8974226,0.7940074906367042
1.8974226,0.7952559300873908
1.8974228,0.7965043695380774
1.8974228,0.797752808988764
1.897423,0.7990012484394506
1.897423,0.8002496878901373
1.897423,0.8014981273408239
1.897423,0.8027465667915106
1.8974231,0.8039950062421972
1.8974233,0.8052434456928839
1.8974233,0.8064918851435705
1.8974234,0.8077403245942572
1.8974234,0.8089887640449438
1.8974236,0.8102372034956304
1.8974236,0.8114856429463171
1.8974236,0.8127340823970037
1.8974237,0.8139825218476904
1.8974237,0.815230961298377
1.8974237,0.8164794007490637
1.8974239,0.8177278401997503
1.8974239,0.818976279650437
1.897424,0.8202247191011236
1.8974245,0.8214731585518102
1.8974247,0.8227215980024969
1.8974249,0.8239700374531835
1.8974249,0.8252184769038702
1.897425,0.8264669163545568
1.8974252,0.8277153558052435
1.8974253,0.8289637952559301
1.8974257,0.8302122347066168
1.8974264,0.8314606741573034
1.8974265,0.83270911360799
1.8974265,0.8339575530586767
1.8974266,0.8352059925093633
1.8974266,0.83645443196005
1.8974266,0.8377028714107366
1.8974271,0.8389513108614233
1.8974271,0.8401997503121099
1.8974272,0.8414481897627965
1.8974273,0.8426966292134831
1.8974273,0.8439450686641697
1.8974276,0.8451935081148564
1.8974276,0.846441947565543
1.8974278,0.8476903870162297
1.897428,0.8489388264669163
1.8974282,0.850187265917603
1.8974282,0.8514357053682896
1.8974283,0.8526841448189763
1.8974285,0.8539325842696629
1.8974285,0.8551810237203495
1.8974288,0.8564294631710362
1.897429,0.8576779026217228
1.8974292,0.8589263420724095
1.8974295,0.8601747815230961
1.8974296,0.8614232209737828
1.8974297,0.8626716604244694
1.8974298,0.8639200998751561
1.8974298,0.8651685393258427
1.89743,0.8664169787765293
1.89743,0.867665418227216
1.8974301,0.8689138576779026
1.8974304,0.8701622971285893
1.8974305,0.8714107365792759
1.8974305,0.8726591760299626
1.8974305,0.8739076154806492
1.8974305,0.8751560549313359
1.8974308,0.8764044943820225
1.8974308,0.8776529338327091
1.8974309,0.8789013732833958
1.8974311,0.8801498127340824
1.8974311,0.8813982521847691
1.8974313,0.8826466916354557
1.8974313,0.8838951310861424
1.8974314,0.885143570536829
1.8974315,0.8863920099875156
1.8974315,0.8876404494382022
1.8974321,0.8888888888888888
1.8974321,0.8901373283395755
1.8974322,0.8913857677902621
1.8974323,0.8926342072409488
1.8974323,0.8938826466916354
1.8974326,0.8951310861423221
1.8974329,0.8963795255930087
1.897433,0.8976279650436954
1.8974333,0.898876404494382
1.8974334,0.9001248439450686
1.897434,0.9013732833957553
1.8974345,0.9026217228464419
1.8974347,0.9038701622971286
1.8974348,0.9051186017478152
1.897435,0.9063670411985019
1.8974357,0.9076154806491885
1.8974357,0.9088639200998752
1.897436,0.9101123595505618
1.8974361,0.9113607990012484
1.8974361,0.9126092384519351
1.8974363,0.9138576779026217
1.8974363,0.9151061173533084
1.8974372,0.916354556803995
1.8974373,0.9176029962546817
1.8974373,0.9188514357053683
1.8974376,0.920099875156055
1.8974383,0.9213483146067416
1.8974388,0.9225967540574282
1.8974388,0.9238451935081149
1.8974402,0.9250936329588015
1.8974402,0.9263420724094882
1.8974406,0.9275905118601748
1.8974407,0.9288389513108615
1.8974407,0.9300873907615481
1.8974407,0.9313358302122348
1.8974407,0.9325842696629213
1.8974409,0.9338327091136079
1.897441,0.9350811485642946
1.897441,0.9363295880149812
1.8974413,0.9375780274656679
1.8974414,0.9388264669163545
1.8974414,0.9400749063670412
1.8974415,0.9413233458177278
1.8974415,0.9425717852684145
1.8974415,0.9438202247191011
1.897442,0.9450686641697877
1.8974426,0.9463171036204744
1.897443,0.947565543071161
1.8974437,0.9488139825218477
1.8974438,0.9500624219725343
1.8974445,0.951310861423221
1.8974446,0.9525593008739076
1.8974446,0.9538077403245943
1.8974447,0.9550561797752809
1.8974456,0.9563046192259675
1.8974459,0.9575530586766542
1.8974469,0.9588014981273408
1.8974471,0.9600499375780275
1.8974472,0.9612983770287141
1.8974473,0.9625468164794008
1.8974477,0.9637952559300874
1.8974487,0.9650436953807741
1.8974489,0.9662921348314607
1.8974489,0.9675405742821473
1.8974507,0.968789013732834
1.8974509,0.9700374531835206
1.8974516,0.9712858926342073
1.8974521,0.9725343320848939
1.8974552,0.9737827715355806
1.8974568,0.9750312109862672
1.8974569,0.9762796504369539
1.8974572,0.9775280898876404
1.8974582,0.978776529338327
1.8974583,0.9800249687890137
1.8974584,0.9812734082397003
1.8974584,0.982521847690387
1.8974588,0.9837702871410736
1.8974603,0.9850187265917603
1.897461,0.9862671660424469
1.8974613,0.9875156054931336
1.8974617,0.9887640449438202
1.8974624,0.9900124843945068
1.8974624,0.9912609238451935
1.8974638,0.9925093632958801
1.8974694,0.9937578027465668
1.8974746,0.9950062421972534
1.8974762,0.9962546816479401
1.8974766,0.9975031210986267
1.8974984,0.9987515605493134
1.9011921,1.0
2.0,1.0
1.9011921,1.0


==> data/cdf_values/contrastive/class_8.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
6.556511e-07,0.0
6.556511e-07,6.246096189881324e-05
6.556511e-07,0.0011242973141786384
6.556511e-07,0.0021861336664584633
6.556511e-07,0.0032479700187382885
6.556511e-07,0.004309806371018114
6.556511e-07,0.005371642723297939
6.556511e-07,0.006433479075577764
6.556511e-07,0.007495315427857589
6.556511e-07,0.008557151780137414
6.556511e-07,0.009618988132417239
6.556511e-07,0.010680824484697064
6.556511e-07,0.011742660836976889
6.556511e-07,0.012804497189256714
7.1525574e-07,0.01386633354153654
7.1525574e-07,0.014928169893816364
7.1525574e-07,0.01599000624609619
7.1525574e-07,0.017051842598376016
7.1525574e-07,0.01811367895065584
7.1525574e-07,0.019175515302935667
7.1525574e-07,0.02023735165521549
7.1525574e-07,0.021299188007495317
7.1525574e-07,0.02236102435977514
7.1525574e-07,0.023422860712054967
7.1525574e-07,0.02448469706433479
7.1525574e-07,0.025546533416614618
7.1525574e-07,0.02660836976889444
7.1525574e-07,0.027670206121174268
7.1525574e-07,0.02873204247345409
7.1525574e-07,0.029793878825733915
7.1525574e-07,0.03085571517801374
7.1525574e-07,0.03191755153029357
7.1525574e-07,0.03297938788257339
7.1525574e-07,0.034041224234853215
7.1525574e-07,0.03510306058713304
7.1525574e-07,0.03616489693941287
7.1525574e-07,0.03722673329169269
7.1525574e-07,0.038288569643972516
7.1525574e-07,0.03935040599625234
7.1525574e-07,0.04041224234853217
7.1525574e-07,0.04147407870081199
7.1525574e-07,0.042535915053091816
7.1525574e-07,0.04359775140537164
7.1525574e-07,0.04465958775765147
7.1525574e-07,0.04572142410993129
7.1525574e-07,0.04678326046221112
7.748604e-07,0.047845096814490944
7.748604e-07,0.04890693316677077
7.748604e-07,0.04996876951905059
7.748604e-07,0.05103060587133042
7.748604e-07,0.052092442223610244
7.748604e-07,0.05315427857589007
7.748604e-07,0.05421611492816989
7.748604e-07,0.05527795128044972
7.748604e-07,0.056339787632729545
7.748604e-07,0.05740162398500937
7.748604e-07,0.05846346033728919
7.748604e-07,0.05952529668956902
7.748604e-07,0.060587133041848845
7.748604e-07,0.06164896939412867
7.748604e-07,0.0627108057464085
7.748604e-07,0.06377264209868833
7.748604e-07,0.06483447845096814
7.748604e-07,0.06589631480324797
7.748604e-07,0.06695815115552779
7.748604e-07,0.06801998750780762
7.748604e-07,0.06908182386008745
7.748604e-07,0.07014366021236727
7.748604e-07,0.0712054965646471
7.748604e-07,0.07226733291692693
7.748604e-07,0.07332916926920674
7.748604e-07,0.07439100562148657
7.748604e-07,0.0754528419737664
7.748604e-07,0.07651467832604622
7.748604e-07,0.07757651467832605
7.748604e-07,0.07863835103060587
7.748604e-07,0.0797001873828857
7.748604e-07,0.08076202373516553
7.748604e-07,0.08182386008744534
7.748604e-07,0.08288569643972517
7.748604e-07,0.083947532792005
7.748604e-07,0.08500936914428482
8.34465e-07,0.08607120549656465
8.34465e-07,0.08713304184884448
8.34465e-07,0.0881948782011243
8.34465e-07,0.08925671455340413
8.34465e-07,0.09031855090568394
8.34465e-07,0.09138038725796377
8.34465e-07,0.0924422236102436
8.34465e-07,0.09350405996252342
8.34465e-07,0.09456589631480325
8.34465e-07,0.09562773266708308
8.34465e-07,0.0966895690193629
8.34465e-07,0.09775140537164273
8.34465e-07,0.09881324172392254
8.34465e-07,0.09987507807620237
8.34465e-07,0.1009369144284822
8.34465e-07,0.10199875078076202
8.34465e-07,0.10306058713304185
8.34465e-07,0.10412242348532168
8.34465e-07,0.1051842598376015
8.34465e-07,0.10624609618988133
8.34465e-07,0.10730793254216114
8.34465e-07,0.10836976889444097
8.34465e-07,0.1094316052467208
8.34465e-07,0.11049344159900062
8.34465e-07,0.11155527795128045
8.34465e-07,0.11261711430356028
8.34465e-07,0.1136789506558401
8.34465e-07,0.11474078700811992
8.34465e-07,0.11580262336039975
8.34465e-07,0.11686445971267957
8.34465e-07,0.1179262960649594
8.34465e-07,0.11898813241723923
8.34465e-07,0.12004996876951905
8.34465e-07,0.12111180512179888
8.34465e-07,0.1221736414740787
8.34465e-07,0.12323547782635852
8.34465e-07,0.12429731417863835
8.34465e-07,0.12535915053091817
8.34465e-07,0.126420986883198
8.34465e-07,0.12748282323547783
8.34465e-07,0.12854465958775765
8.34465e-07,0.12960649594003748
8.34465e-07,0.1306683322923173
8.34465e-07,0.13173016864459713
8.34465e-07,0.13279200499687696
8.34465e-07,0.1338538413491568
8.34465e-07,0.13491567770143661
8.34465e-07,0.13597751405371641
8.34465e-07,0.13703935040599624
8.34465e-07,0.13810118675827607
8.34465e-07,0.1391630231105559
8.34465e-07,0.14022485946283572
8.34465e-07,0.14128669581511555
8.34465e-07,0.14234853216739538
8.34465e-07,0.1434103685196752
8.34465e-07,0.14447220487195503
8.34465e-07,0.14553404122423486
8.34465e-07,0.14659587757651468
8.34465e-07,0.1476577139287945
8.34465e-07,0.14871955028107434
8.34465e-07,0.14978138663335416
8.34465e-07,0.150843222985634
8.34465e-07,0.15190505933791382
8.34465e-07,0.15296689569019362
8.34465e-07,0.15402873204247344
8.34465e-07,0.15509056839475327
8.34465e-07,0.1561524047470331
8.34465e-07,0.15721424109931292
8.34465e-07,0.15827607745159275
8.34465e-07,0.15933791380387258
8.34465e-07,0.1603997501561524
8.34465e-07,0.16146158650843223
8.34465e-07,0.16252342286071206
8.34465e-07,0.16358525921299188
8.34465e-07,0.1646470955652717
8.34465e-07,0.16570893191755154
8.34465e-07,0.16677076826983137
8.34465e-07,0.1678326046221112
8.34465e-07,0.16889444097439102
8.34465e-07,0.16995627732667082
8.34465e-07,0.17101811367895065
8.34465e-07,0.17207995003123047
8.34465e-07,0.1731417863835103
8.34465e-07,0.17420362273579013
8.34465e-07,0.17526545908806995
8.34465e-07,0.17632729544034978
8.34465e-07,0.1773891317926296
8.34465e-07,0.17845096814490943
8.34465e-07,0.17951280449718926
8.34465e-07,0.1805746408494691
8.34465e-07,0.1816364772017489
8.34465e-07,0.18269831355402874
8.34465e-07,0.18376014990630857
8.34465e-07,0.1848219862585884
8.34465e-07,0.18588382261086822
8.34465e-07,0.18694565896314802
8.34465e-07,0.18800749531542785
8.34465e-07,0.18906933166770767
8.34465e-07,0.1901311680199875
8.34465e-07,0.19119300437226733
8.34465e-07,0.19225484072454715
8.34465e-07,0.19331667707682698
8.34465e-07,0.1943785134291068
8.34465e-07,0.19544034978138664
8.34465e-07,0.19650218613366646
8.34465e-07,0.1975640224859463
8.34465e-07,0.19862585883822612
8.34465e-07,0.19968769519050594
8.34465e-07,0.20074953154278577
8.34465e-07,0.2018113678950656
8.34465e-07,0.2028732042473454
8.34465e-07,0.20393504059962522
8.34465e-07,0.20499687695190505
8.34465e-07,0.20605871330418488
8.34465e-07,0.2071205496564647
8.34465e-07,0.20818238600874453
8.34465e-07,0.20924422236102436
8.34465e-07,0.21030605871330418
8.940697e-07,0.211367895065584
8.940697e-07,0.21242973141786384
8.940697e-07,0.21349156777014366
8.940697e-07,0.2145534041224235
8.940697e-07,0.21561524047470332
8.940697e-07,0.21667707682698314
8.940697e-07,0.21773891317926297
8.940697e-07,0.2188007495315428
8.940697e-07,0.2198625858838226
8.940697e-07,0.22092442223610242
8.940697e-07,0.22198625858838225
8.940697e-07,0.22304809494066208
8.940697e-07,0.2241099312929419
8.940697e-07,0.22517176764522173
8.940697e-07,0.22623360399750156
8.940697e-07,0.22729544034978139
8.940697e-07,0.2283572767020612
8.940697e-07,0.22941911305434104
8.940697e-07,0.23048094940662087
8.940697e-07,0.2315427857589007
8.940697e-07,0.23260462211118052
8.940697e-07,0.23366645846346035
8.940697e-07,0.23472829481574017
8.940697e-07,0.23579013116802
8.940697e-07,0.2368519675202998
8.940697e-07,0.23791380387257963
8.940697e-07,0.23897564022485945
8.940697e-07,0.24003747657713928
9.536743e-07,0.2410993129294191
9.536743e-07,0.24216114928169893
9.536743e-07,0.24322298563397876
9.536743e-07,0.2442848219862586
9.536743e-07,0.24534665833853841
9.536743e-07,0.24640849469081824
9.536743e-07,0.24747033104309807
9.536743e-07,0.2485321673953779
9.536743e-07,0.24959400374765772
9.536743e-07,0.2506558400999375
9.536743e-07,0.2517176764522174
9.536743e-07,0.2527795128044972
9.536743e-07,0.25384134915677703
9.536743e-07,0.25490318550905683
9.536743e-07,0.2559650218613367
9.536743e-07,0.2570268582136165
9.536743e-07,0.25808869456589634
9.536743e-07,0.25915053091817614
9.536743e-07,0.260212367270456
9.536743e-07,0.2612742036227358
9.536743e-07,0.2623360399750156
9.536743e-07,0.26339787632729544
9.536743e-07,0.26445971267957524
9.536743e-07,0.2655215490318551
9.536743e-07,0.2665833853841349
9.536743e-07,0.26764522173641475
9.536743e-07,0.26870705808869455
9.536743e-07,0.2697688944409744
9.536743e-07,0.2708307307932542
9.536743e-07,0.27189256714553406
9.536743e-07,0.27295440349781386
9.536743e-07,0.2740162398500937
9.536743e-07,0.2750780762023735
9.536743e-07,0.27613991255465337
9.536743e-07,0.27720174890693317
9.536743e-07,0.27826358525921296
9.536743e-07,0.2793254216114928
9.536743e-07,0.2803872579637726
9.536743e-07,0.2814490943160525
9.536743e-07,0.28251093066833227
9.536743e-07,0.2835727670206121
9.536743e-07,0.2846346033728919
9.536743e-07,0.2856964397251718
9.536743e-07,0.2867582760774516
9.536743e-07,0.28782011242973143
9.536743e-07,0.28888194878201123
9.536743e-07,0.2899437851342911
9.536743e-07,0.2910056214865709
9.536743e-07,0.29206745783885074
9.536743e-07,0.29312929419113054
9.536743e-07,0.2941911305434104
9.536743e-07,0.2952529668956902
9.536743e-07,0.29631480324797
9.536743e-07,0.29737663960024985
9.536743e-07,0.29843847595252965
9.536743e-07,0.2995003123048095
9.536743e-07,0.3005621486570893
9.536743e-07,0.30162398500936916
9.536743e-07,0.30268582136164895
9.536743e-07,0.3037476577139288
9.536743e-07,0.3048094940662086
9.536743e-07,0.30587133041848846
9.536743e-07,0.30693316677076826
9.536743e-07,0.3079950031230481
9.536743e-07,0.3090568394753279
9.536743e-07,0.31011867582760777
9.536743e-07,0.31118051217988757
9.536743e-07,0.31224234853216737
9.536743e-07,0.3133041848844472
9.536743e-07,0.314366021236727
9.536743e-07,0.3154278575890069
9.536743e-07,0.3164896939412867
9.536743e-07,0.31755153029356653
9.536743e-07,0.31861336664584633
9.536743e-07,0.3196752029981262
9.536743e-07,0.320737039350406
9.536743e-07,0.32179887570268584
9.536743e-07,0.32286071205496564
9.536743e-07,0.3239225484072455
9.536743e-07,0.3249843847595253
9.536743e-07,0.32604622111180515
9.536743e-07,0.32710805746408494
9.536743e-07,0.3281698938163648
9.536743e-07,0.3292317301686446
9.536743e-07,0.3302935665209244
9.536743e-07,0.33135540287320425
9.536743e-07,0.33241723922548405
9.536743e-07,0.3334790755777639
9.536743e-07,0.3345409119300437
9.536743e-07,0.33560274828232356
9.536743e-07,0.33666458463460336
9.536743e-07,0.3377264209868832
9.536743e-07,0.338788257339163
9.536743e-07,0.33985009369144287
9.536743e-07,0.34091193004372267
9.536743e-07,0.3419737663960025
9.536743e-07,0.3430356027482823
9.536743e-07,0.3440974391005622
9.536743e-07,0.345159275452842
9.536743e-07,0.3462211118051218
9.536743e-07,0.3472829481574016
9.536743e-07,0.3483447845096814
9.536743e-07,0.3494066208619613
9.536743e-07,0.3504684572142411
9.536743e-07,0.35153029356652093
9.536743e-07,0.35259212991880073
1.013279e-06,0.3536539662710806
1.013279e-06,0.3547158026233604
1.013279e-06,0.35577763897564024
1.013279e-06,0.35683947532792004
1.013279e-06,0.3579013116801999
1.013279e-06,0.3589631480324797
1.013279e-06,0.36002498438475955
1.013279e-06,0.36108682073703935
1.013279e-06,0.36214865708931915
1.013279e-06,0.363210493441599
1.013279e-06,0.3642723297938788
1.013279e-06,0.36533416614615866
1.013279e-06,0.36639600249843846
1.013279e-06,0.3674578388507183
1.013279e-06,0.3685196752029981
1.013279e-06,0.36958151155527796
1.013279e-06,0.37064334790755776
1.0728836e-06,0.3717051842598376
1.0728836e-06,0.3727670206121174
1.0728836e-06,0.37382885696439727
1.0728836e-06,0.37489069331667707
1.0728836e-06,0.3759525296689569
1.0728836e-06,0.3770143660212367
1.0728836e-06,0.3780762023735166
1.0728836e-06,0.3791380387257964
1.0728836e-06,0.3801998750780762
1.0728836e-06,0.38126171143035603
1.0728836e-06,0.38232354778263583
1.0728836e-06,0.3833853841349157
1.0728836e-06,0.3844472204871955
1.0728836e-06,0.38550905683947534
1.0728836e-06,0.38657089319175514
1.0728836e-06,0.387632729544035
1.0728836e-06,0.3886945658963148
1.0728836e-06,0.38975640224859465
1.0728836e-06,0.39081823860087445
1.0728836e-06,0.3918800749531543
1.0728836e-06,0.3929419113054341
1.0728836e-06,0.39400374765771395
1.0728836e-06,0.39506558400999375
1.0728836e-06,0.39612742036227355
1.0728836e-06,0.3971892567145534
1.0728836e-06,0.3982510930668332
1.0728836e-06,0.39931292941911306
1.0728836e-06,0.40037476577139286
1.0728836e-06,0.4014366021236727
1.0728836e-06,0.4024984384759525
1.0728836e-06,0.40356027482823237
1.0728836e-06,0.40462211118051217
1.0728836e-06,0.405683947532792
1.0728836e-06,0.4067457838850718
1.0728836e-06,0.4078076202373517
1.0728836e-06,0.4088694565896315
1.0728836e-06,0.40993129294191133
1.0728836e-06,0.41099312929419113
1.0728836e-06,0.412054965646471
1.0728836e-06,0.4131168019987508
1.0728836e-06,0.4141786383510306
1.0728836e-06,0.41524047470331044
1.0728836e-06,0.41630231105559024
1.0728836e-06,0.4173641474078701
1.0728836e-06,0.4184259837601499
1.0728836e-06,0.41948782011242974
1.0728836e-06,0.42054965646470954
1.0728836e-06,0.4216114928169894
1.0728836e-06,0.4226733291692692
1.1324883e-06,0.42373516552154905
1.1324883e-06,0.42479700187382885
1.1324883e-06,0.4258588382261087
1.1324883e-06,0.4269206745783885
1.1324883e-06,0.42798251093066836
1.1324883e-06,0.42904434728294816
1.1324883e-06,0.43010618363522796
1.1324883e-06,0.4311680199875078
1.1324883e-06,0.4322298563397876
1.1324883e-06,0.43329169269206746
1.1324883e-06,0.43435352904434726
1.1324883e-06,0.4354153653966271
1.1324883e-06,0.4364772017489069
1.1324883e-06,0.4375390381011868
1.1324883e-06,0.43860087445346657
1.1324883e-06,0.4396627108057464
1.1324883e-06,0.4407245471580262
1.1324883e-06,0.4417863835103061
1.1324883e-06,0.4428482198625859
1.1324883e-06,0.44391005621486573
1.1324883e-06,0.44497189256714553
1.1324883e-06,0.44603372891942533
1.1324883e-06,0.4470955652717052
1.1324883e-06,0.448157401623985
1.1324883e-06,0.44921923797626484
1.1324883e-06,0.45028107432854464
1.1324883e-06,0.4513429106808245
1.1324883e-06,0.4524047470331043
1.1324883e-06,0.45346658338538415
1.1324883e-06,0.45452841973766395
1.1324883e-06,0.4555902560899438
1.1324883e-06,0.4566520924422236
1.1324883e-06,0.45771392879450346
1.1324883e-06,0.45877576514678325
1.1324883e-06,0.4598376014990631
1.1324883e-06,0.4608994378513429
1.1324883e-06,0.46196127420362276
1.1324883e-06,0.46302311055590256
1.1324883e-06,0.46408494690818236
1.1324883e-06,0.4651467832604622
1.1324883e-06,0.466208619612742
1.1324883e-06,0.46727045596502187
1.1324883e-06,0.46833229231730167
1.1324883e-06,0.4693941286695815
1.1324883e-06,0.4704559650218613
1.1324883e-06,0.4715178013741412
1.1324883e-06,0.472579637726421
1.1324883e-06,0.47364147407870083
1.1324883e-06,0.47470331043098063
1.1324883e-06,0.4757651467832605
1.1324883e-06,0.4768269831355403
1.1324883e-06,0.47788881948782014
1.1324883e-06,0.47895065584009994
1.1324883e-06,0.48001249219237974
1.1324883e-06,0.4810743285446596
1.1324883e-06,0.4821361648969394
1.1920929e-06,0.48319800124921924
1.1920929e-06,0.48425983760149904
1.1920929e-06,0.4853216739537789
1.1920929e-06,0.4863835103060587
1.1920929e-06,0.48744534665833855
1.1920929e-06,0.48850718301061835
1.1920929e-06,0.4895690193628982
1.1920929e-06,0.490630855715178
1.1920929e-06,0.49169269206745786
1.1920929e-06,0.49275452841973766
1.1920929e-06,0.4938163647720175
1.1920929e-06,0.4948782011242973
1.1920929e-06,0.49594003747657717
1.1920929e-06,0.49700187382885697
1.1920929e-06,0.49806371018113677
1.1920929e-06,0.4991255465334166
1.1920929e-06,0.5001873828856964
1.1920929e-06,0.5012492192379763
1.1920929e-06,0.5023110555902561
1.1920929e-06,0.5033728919425359
1.1920929e-06,0.5044347282948157
1.1920929e-06,0.5054965646470956
1.1920929e-06,0.5065584009993754
1.1920929e-06,0.5076202373516552
1.1920929e-06,0.508682073703935
1.1920929e-06,0.5097439100562149
1.1920929e-06,0.5108057464084947
1.1920929e-06,0.5118675827607745
1.1920929e-06,0.5129294191130543
1.1920929e-06,0.5139912554653342
1.1920929e-06,0.5150530918176139
1.1920929e-06,0.5161149281698938
1.1920929e-06,0.5171767645221736
1.1920929e-06,0.5182386008744535
1.1920929e-06,0.5193004372267332
1.1920929e-06,0.5203622735790131
1.1920929e-06,0.521424109931293
1.1920929e-06,0.5224859462835728
1.1920929e-06,0.5235477826358526
1.1920929e-06,0.5246096189881324
1.1920929e-06,0.5256714553404123
1.1920929e-06,0.5267332916926921
1.1920929e-06,0.5277951280449719
1.1920929e-06,0.5288569643972517
1.1920929e-06,0.5299188007495316
1.1920929e-06,0.5309806371018113
1.1920929e-06,0.5320424734540912
1.1920929e-06,0.533104309806371
1.1920929e-06,0.5341661461586509
1.1920929e-06,0.5352279825109306
1.1920929e-06,0.5362898188632105
1.1920929e-06,0.5373516552154903
1.1920929e-06,0.5384134915677702
1.1920929e-06,0.5394753279200499
1.1920929e-06,0.5405371642723298
1.3113022e-06,0.5415990006246096
1.3113022e-06,0.5426608369768895
1.3113022e-06,0.5437226733291692
1.3113022e-06,0.5447845096814491
1.3113022e-06,0.545846346033729
1.3113022e-06,0.5469081823860087
1.3113022e-06,0.5479700187382885
1.3113022e-06,0.5490318550905684
1.3113022e-06,0.5500936914428483
1.3113022e-06,0.551155527795128
1.3113022e-06,0.5522173641474079
1.3113022e-06,0.5532792004996877
1.3113022e-06,0.5543410368519676
1.3113022e-06,0.5554028732042473
1.3113022e-06,0.5564647095565272
1.3113022e-06,0.557526545908807
1.3113022e-06,0.5585883822610869
1.3113022e-06,0.5596502186133666
1.3113022e-06,0.5607120549656465
1.3113022e-06,0.5617738913179263
1.3113022e-06,0.5628357276702062
1.3113022e-06,0.5638975640224859
1.3113022e-06,0.5649594003747658
1.3113022e-06,0.5660212367270456
1.3113022e-06,0.5670830730793254
1.3113022e-06,0.5681449094316052
1.3113022e-06,0.5692067457838851
1.3113022e-06,0.5702685821361649
1.3113022e-06,0.5713304184884447
1.3113022e-06,0.5723922548407245
1.3113022e-06,0.5734540911930044
1.3113022e-06,0.5745159275452842
1.3113022e-06,0.575577763897564
1.3113022e-06,0.5766396002498438
1.3113022e-06,0.5777014366021237
1.3113022e-06,0.5787632729544036
1.3113022e-06,0.5798251093066833
1.3113022e-06,0.5808869456589631
1.3113022e-06,0.581948782011243
1.3113022e-06,0.5830106183635227
1.3113022e-06,0.5840724547158026
1.3709068e-06,0.5851342910680825
1.3709068e-06,0.5861961274203623
1.3709068e-06,0.587257963772642
1.3709068e-06,0.5883198001249219
1.4305115e-06,0.5893816364772018
1.4305115e-06,0.5904434728294816
1.4305115e-06,0.5915053091817614
1.4305115e-06,0.5925671455340412
1.4305115e-06,0.5936289818863211
1.4305115e-06,0.5946908182386009
1.4305115e-06,0.5957526545908807
1.4305115e-06,0.5968144909431605
1.4305115e-06,0.5978763272954404
1.4305115e-06,0.5989381636477201
1.4305115e-06,0.6
1.4305115e-06,0.6010618363522798
1.4305115e-06,0.6021236727045597
1.4305115e-06,0.6031855090568394
1.4305115e-06,0.6042473454091193
1.4305115e-06,0.6053091817613991
1.4305115e-06,0.606371018113679
1.4305115e-06,0.6074328544659587
1.4305115e-06,0.6084946908182386
1.4305115e-06,0.6095565271705184
1.4305115e-06,0.6106183635227983
1.4305115e-06,0.611680199875078
1.4901161e-06,0.6127420362273579
1.4901161e-06,0.6138038725796378
1.4901161e-06,0.6148657089319175
1.4901161e-06,0.6159275452841974
1.4901161e-06,0.6169893816364772
1.5497208e-06,0.6180512179887571
1.5497208e-06,0.6191130543410368
1.5497208e-06,0.6201748906933167
1.5497208e-06,0.6212367270455965
1.5497208e-06,0.6222985633978764
1.5497208e-06,0.6233603997501561
1.5497208e-06,0.624422236102436
1.5497208e-06,0.6254840724547158
1.5497208e-06,0.6265459088069957
1.5497208e-06,0.6276077451592754
1.5497208e-06,0.6286695815115553
1.6093254e-06,0.6297314178638351
1.6093254e-06,0.6307932542161149
1.6093254e-06,0.6318550905683947
1.6093254e-06,0.6329169269206746
1.6093254e-06,0.6339787632729544
1.6093254e-06,0.6350405996252342
1.6093254e-06,0.636102435977514
1.6093254e-06,0.6371642723297939
1.6093254e-06,0.6382261086820737
1.6093254e-06,0.6392879450343535
1.66893e-06,0.6403497813866333
1.66893e-06,0.6414116177389132
1.66893e-06,0.642473454091193
1.66893e-06,0.6435352904434728
1.66893e-06,0.6445971267957527
1.66893e-06,0.6456589631480325
1.66893e-06,0.6467207995003124
1.66893e-06,0.6477826358525921
1.7285347e-06,0.648844472204872
1.7285347e-06,0.6499063085571518
1.7285347e-06,0.6509681449094316
1.7285347e-06,0.6520299812617114
1.7285347e-06,0.6530918176139913
1.7285347e-06,0.6541536539662711
1.7285347e-06,0.6552154903185509
1.7285347e-06,0.6562773266708307
1.7285347e-06,0.6573391630231106
1.7285347e-06,0.6584009993753904
1.7285347e-06,0.6594628357276702
1.7285347e-06,0.66052467207995
1.7285347e-06,0.6615865084322299
1.7285347e-06,0.6626483447845097
1.7881393e-06,0.6637101811367895
1.7881393e-06,0.6647720174890693
1.7881393e-06,0.6658338538413492
1.847744e-06,0.6668956901936289
1.847744e-06,0.6679575265459088
1.847744e-06,0.6690193628981886
1.847744e-06,0.6700811992504685
1.9073486e-06,0.6711430356027482
1.9073486e-06,0.6722048719550281
1.9073486e-06,0.673266708307308
1.9073486e-06,0.6743285446595878
1.9073486e-06,0.6753903810118675
1.9073486e-06,0.6764522173641474
1.9073486e-06,0.6775140537164273
1.9073486e-06,0.6785758900687071
1.9073486e-06,0.6796377264209869
1.9073486e-06,0.6806995627732667
1.9073486e-06,0.6817613991255466
1.9073486e-06,0.6828232354778263
1.9073486e-06,0.6838850718301062
1.9073486e-06,0.684946908182386
1.9073486e-06,0.6860087445346659
1.9073486e-06,0.6870705808869456
1.9073486e-06,0.6881324172392255
1.9073486e-06,0.6891942535915053
1.9073486e-06,0.6902560899437852
1.9669533e-06,0.6913179262960649
1.9669533e-06,0.6923797626483448
1.9669533e-06,0.6934415990006246
2.026558e-06,0.6945034353529045
2.026558e-06,0.6955652717051842
2.026558e-06,0.6966271080574641
2.026558e-06,0.6976889444097439
2.026558e-06,0.6987507807620237
2.026558e-06,0.6998126171143035
2.026558e-06,0.7008744534665834
2.026558e-06,0.7019362898188632
2.026558e-06,0.702998126171143
2.0861626e-06,0.7040599625234228
2.0861626e-06,0.7051217988757027
2.2053719e-06,0.7061836352279826
2.2053719e-06,0.7072454715802623
2.2053719e-06,0.7083073079325422
2.2053719e-06,0.709369144284822
2.2053719e-06,0.7104309806371019
2.2053719e-06,0.7114928169893816
2.2053719e-06,0.7125546533416615
2.2053719e-06,0.7136164896939413
2.2053719e-06,0.7146783260462211
2.2053719e-06,0.7157401623985009
2.2053719e-06,0.7168019987507808
2.2053719e-06,0.7178638351030606
2.2649765e-06,0.7189256714553404
2.3245811e-06,0.7199875078076202
2.3245811e-06,0.7210493441599001
2.3841858e-06,0.7221111805121799
2.3841858e-06,0.7231730168644597
2.3841858e-06,0.7242348532167395
2.3841858e-06,0.7252966895690194
2.3841858e-06,0.7263585259212992
2.3841858e-06,0.727420362273579
2.4437904e-06,0.7284821986258588
2.4437904e-06,0.7295440349781387
2.4437904e-06,0.7306058713304185
2.503395e-06,0.7316677076826983
2.503395e-06,0.7327295440349781
2.503395e-06,0.733791380387258
2.503395e-06,0.7348532167395377
2.5629997e-06,0.7359150530918176
2.5629997e-06,0.7369768894440974
2.5629997e-06,0.7380387257963773
2.6226044e-06,0.739100562148657
2.6226044e-06,0.7401623985009369
2.6226044e-06,0.7412242348532168
2.6226044e-06,0.7422860712054966
2.6226044e-06,0.7433479075577764
2.6226044e-06,0.7444097439100562
2.6226044e-06,0.7454715802623361
2.7418137e-06,0.7465334166146159
2.7418137e-06,0.7475952529668957
2.7418137e-06,0.7486570893191755
2.7418137e-06,0.7497189256714554
2.7418137e-06,0.7507807620237351
2.8014183e-06,0.751842598376015
2.8014183e-06,0.7529044347282948
2.861023e-06,0.7539662710805747
2.861023e-06,0.7550281074328544
2.861023e-06,0.7560899437851343
2.861023e-06,0.7571517801374141
2.861023e-06,0.758213616489694
2.9802322e-06,0.7592754528419737
2.9802322e-06,0.7603372891942536
2.9802322e-06,0.7613991255465334
2.9802322e-06,0.7624609618988133
2.9802322e-06,0.763522798251093
2.9802322e-06,0.7645846346033729
2.9802322e-06,0.7656464709556527
2.9802322e-06,0.7667083073079325
3.0398369e-06,0.7677701436602123
3.0398369e-06,0.7688319800124922
3.0994415e-06,0.769893816364772
3.0994415e-06,0.7709556527170518
3.0994415e-06,0.7720174890693317
3.0994415e-06,0.7730793254216115
3.2186508e-06,0.7741411617738914
3.2186508e-06,0.7752029981261711
3.2186508e-06,0.776264834478451
3.2186508e-06,0.7773266708307308
3.2186508e-06,0.7783885071830107
3.2186508e-06,0.7794503435352904
3.2186508e-06,0.7805121798875703
3.33786e-06,0.7815740162398501
3.33786e-06,0.7826358525921299
3.33786e-06,0.7836976889444097
3.4570694e-06,0.7847595252966896
3.4570694e-06,0.7858213616489694
3.4570694e-06,0.7868831980012492
3.4570694e-06,0.787945034353529
3.4570694e-06,0.7890068707058089
3.4570694e-06,0.7900687070580887
3.516674e-06,0.7911305434103685
3.5762787e-06,0.7921923797626483
3.5762787e-06,0.7932542161149282
3.6358833e-06,0.794316052467208
3.6358833e-06,0.7953778888194878
3.6358833e-06,0.7964397251717676
3.6358833e-06,0.7975015615240475
3.695488e-06,0.7985633978763272
3.695488e-06,0.7996252342286071
3.695488e-06,0.800687070580887
3.874302e-06,0.8017489069331668
3.874302e-06,0.8028107432854465
3.874302e-06,0.8038725796377264
3.874302e-06,0.8049344159900063
3.9339066e-06,0.8059962523422861
3.9339066e-06,0.8070580886945659
4.053116e-06,0.8081199250468457
4.053116e-06,0.8091817613991256
4.053116e-06,0.8102435977514054
4.053116e-06,0.8113054341036852
4.1127205e-06,0.812367270455965
4.1127205e-06,0.8134291068082449
4.1127205e-06,0.8144909431605247
4.23193e-06,0.8155527795128045
4.23193e-06,0.8166146158650843
4.23193e-06,0.8176764522173642
4.2915344e-06,0.8187382885696439
4.2915344e-06,0.8198001249219238
4.2915344e-06,0.8208619612742036
4.2915344e-06,0.8219237976264835
4.2915344e-06,0.8229856339787632
4.351139e-06,0.8240474703310431
4.4107437e-06,0.8251093066833229
4.4703484e-06,0.8261711430356028
4.529953e-06,0.8272329793878825
4.6491623e-06,0.8282948157401624
4.6491623e-06,0.8293566520924422
4.6491623e-06,0.8304184884447221
4.6491623e-06,0.8314803247970018
4.6491623e-06,0.8325421611492817
4.708767e-06,0.8336039975015616
4.708767e-06,0.8346658338538413
4.708767e-06,0.8357276702061212
4.9471855e-06,0.836789506558401
4.9471855e-06,0.8378513429106809
4.9471855e-06,0.8389131792629606
4.9471855e-06,0.8399750156152405
5.00679e-06,0.8410368519675203
5.185604e-06,0.8420986883198002
5.185604e-06,0.8431605246720799
5.185604e-06,0.8442223610243598
5.185604e-06,0.8452841973766396
5.2452087e-06,0.8463460337289195
5.2452087e-06,0.8474078700811992
5.2452087e-06,0.8484697064334791
5.364418e-06,0.8495315427857589
5.364418e-06,0.8505933791380387
5.364418e-06,0.8516552154903185
5.4836273e-06,0.8527170518425984
5.543232e-06,0.8537788881948782
5.543232e-06,0.854840724547158
5.6028366e-06,0.8559025608994378
5.6028366e-06,0.8569643972517177
5.6028366e-06,0.8580262336039975
5.722046e-06,0.8590880699562773
5.722046e-06,0.8601499063085571
5.722046e-06,0.861211742660837
5.841255e-06,0.8622735790131169
5.841255e-06,0.8633354153653966
5.841255e-06,0.8643972517176765
5.841255e-06,0.8654590880699563
5.90086e-06,0.866520924422236
5.90086e-06,0.8675827607745159
5.90086e-06,0.8686445971267958
6.0796738e-06,0.8697064334790756
6.0796738e-06,0.8707682698313554
6.0796738e-06,0.8718301061836352
6.0796738e-06,0.8728919425359151
6.1392784e-06,0.8739537788881949
6.1392784e-06,0.8750156152404747
6.198883e-06,0.8760774515927545
6.198883e-06,0.8771392879450344
6.198883e-06,0.8782011242973142
6.2584877e-06,0.879262960649594
6.2584877e-06,0.8803247970018738
6.2584877e-06,0.8813866333541537
6.3180923e-06,0.8824484697064334
6.3180923e-06,0.8835103060587133
6.3180923e-06,0.8845721424109931
6.3180923e-06,0.885633978763273
6.377697e-06,0.8866958151155527
6.377697e-06,0.8877576514678326
6.377697e-06,0.8888194878201124
6.4373016e-06,0.8898813241723923
6.4373016e-06,0.890943160524672
6.4373016e-06,0.8920049968769519
6.4373016e-06,0.8930668332292317
6.4373016e-06,0.8941286695815116
6.4373016e-06,0.8951905059337913
6.4373016e-06,0.8962523422860712
6.4969063e-06,0.8973141786383511
6.4969063e-06,0.8983760149906309
6.4969063e-06,0.8994378513429107
6.4969063e-06,0.9004996876951905
6.4969063e-06,0.9015615240474704
6.4969063e-06,0.9026233603997501
6.556511e-06,0.90368519675203
6.556511e-06,0.9047470331043098
6.556511e-06,0.9058088694565897
6.67572e-06,0.9068707058088694
6.67572e-06,0.9079325421611493
6.67572e-06,0.9089943785134291
6.67572e-06,0.910056214865709
6.7949295e-06,0.9111180512179887
6.7949295e-06,0.9121798875702686
6.7949295e-06,0.9132417239225484
6.7949295e-06,0.9143035602748283
6.7949295e-06,0.915365396627108
6.7949295e-06,0.9164272329793879
6.914139e-06,0.9174890693316677
6.914139e-06,0.9185509056839475
7.1525574e-06,0.9196127420362273
7.1525574e-06,0.9206745783885072
7.1525574e-06,0.921736414740787
7.1525574e-06,0.9227982510930668
7.1525574e-06,0.9238600874453466
7.1525574e-06,0.9249219237976265
7.688999e-06,0.9259837601499064
7.867813e-06,0.9270455965021861
7.867813e-06,0.928107432854466
7.867813e-06,0.9291692692067458
8.34465e-06,0.9302311055590257
8.34465e-06,0.9312929419113054
8.34465e-06,0.9323547782635853
8.34465e-06,0.9334166146158651
9.298325e-06,0.9344784509681449
9.298325e-06,0.9355402873204247
9.298325e-06,0.9366021236727046
9.298325e-06,0.9376639600249844
9.298325e-06,0.9387257963772642
1.001358e-05,0.939787632729544
1.0371208e-05,0.9408494690818239
1.0371208e-05,0.9419113054341037
1.0371208e-05,0.9429731417863835
1.0371208e-05,0.9440349781386633
1.1146069e-05,0.9450968144909432
1.1146069e-05,0.946158650843223
1.1146069e-05,0.9472204871955028
1.2040138e-05,0.9482823235477826
1.2040138e-05,0.9493441599000625
1.2040138e-05,0.9504059962523422
1.2040138e-05,0.9514678326046221
1.41859055e-05,0.9525296689569019
1.41859055e-05,0.9535915053091818
1.4364719e-05,0.9546533416614615
1.4364719e-05,0.9557151780137414
1.4364719e-05,0.9567770143660213
1.8239021e-05,0.9578388507183011
1.8239021e-05,0.9589006870705808
1.8239021e-05,0.9599625234228607
1.835823e-05,0.9610243597751406
2.0325184e-05,0.9620861961274204
2.1576881e-05,0.9631480324797002
2.3126602e-05,0.96420986883198
2.3841858e-05,0.9652717051842599
2.515316e-05,0.9663335415365396
2.515316e-05,0.9673953778888195
2.5987625e-05,0.9684572142410993
2.7418137e-05,0.9695190505933792
2.7418137e-05,0.9705808869456589
2.7656555e-05,0.9716427232979388
2.7656555e-05,0.9727045596502186
2.9802322e-05,0.9737663960024985
3.2186508e-05,0.9748282323547782
3.2424927e-05,0.9758900687070581
3.4868717e-05,0.9769519050593379
3.4868717e-05,0.9780137414116178
3.540516e-05,0.9790755777638975
3.6537647e-05,0.9801374141161774
3.6537647e-05,0.9811992504684572
3.85046e-05,0.982261086820737
3.9875507e-05,0.9833229231730168
3.9875507e-05,0.9843847595252967
4.2319298e-05,0.9854465958775765
4.476309e-05,0.9865084322298563
4.5478344e-05,0.9875702685821361
4.5478344e-05,0.988632104934416
4.696846e-05,0.9896939412866959
4.696846e-05,0.9907557776389756
6.1392784e-05,0.9918176139912555
0.00010180473,0.9928794503435353
0.00010180473,0.9939412866958152
0.000110030174,0.9950031230480949
0.00011122227,0.9960649594003748
0.00011253357,0.9971267957526546
0.00011497736,0.9981886321049345
0.00025713444,1.0
2.0,1.0
0.00025713444,0.9992504684572142


==> data/cdf_values/contrastive/class_9.csv <==
x,y
0.0,0.0
4.172325e-07,0.0
0.93376946,0.0
0.93376946,0.0016891891891891893
1.8718243,0.0033783783783783786
1.8963192,0.005067567567567568
1.8967638,0.006756756756756757
1.8971775,0.008445945945945946
1.8971784,0.010135135135135136
1.8972666,0.011824324324324325
1.8972754,0.013513513513513514
1.8972988,0.015202702702702704
1.8973054,0.016891891891891893
1.8973054,0.018581081081081082
1.8973125,0.02027027027027027
1.8973142,0.02195945945945946
1.8973148,0.02364864864864865
1.8973236,0.02533783783783784
1.8973248,0.02702702702702703
1.897325,0.028716216216216218
1.8973259,0.030405405405405407
1.8973287,0.03209459459459459
1.8973293,0.033783783783783786
1.8973305,0.03547297297297297
1.8973347,0.037162162162162164
1.8973364,0.03885135135135135
1.8973365,0.04054054054054054
1.8973368,0.04222972972972973
1.8973374,0.04391891891891892
1.8973384,0.04560810810810811
1.8973386,0.0472972972972973
1.8973415,0.048986486486486486
1.8973415,0.05067567567567568
1.8973421,0.052364864864864864
1.8973427,0.05405405405405406
1.8973453,0.05574324324324324
1.8973453,0.057432432432432436
1.8973459,0.05912162162162162
1.897347,0.060810810810810814
1.8973472,0.0625
1.8973557,0.06418918918918919
1.8973596,0.06587837837837837
1.8973631,0.06756756756756757
1.897367,0.06925675675675676
1.8973676,0.07094594594594594
1.8973694,0.07263513513513513
1.8973697,0.07432432432432433
1.8973706,0.07601351351351351
1.8973727,0.0777027027027027
1.897373,0.07939189189189189
1.8973751,0.08108108108108109
1.8973757,0.08277027027027027
1.897376,0.08445945945945946
1.897378,0.08614864864864864
1.8973783,0.08783783783783784
1.8973793,0.08952702702702703
1.8973796,0.09121621621621621
1.8973799,0.0929054054054054
1.8973802,0.0945945945945946
1.8973808,0.09628378378378379
1.8973817,0.09797297297297297
1.8973818,0.09966216216216216
1.8973839,0.10135135135135136
1.8973842,0.10304054054054054
1.8973844,0.10472972972972973
1.8973846,0.10641891891891891
1.8973861,0.10810810810810811
1.8973861,0.1097972972972973
1.8973869,0.11148648648648649
1.8973873,0.11317567567567567
1.8973879,0.11486486486486487
1.8973879,0.11655405405405406
1.8973881,0.11824324324324324
1.8973882,0.11993243243243243
1.8973886,0.12162162162162163
1.8973894,0.12331081081081081
1.8973899,0.125
1.8973899,0.1266891891891892
1.8973904,0.12837837837837837
1.8973906,0.13006756756756757
1.8973907,0.13175675675675674
1.8973908,0.13344594594594594
1.8973908,0.13513513513513514
1.8973908,0.13682432432432431
1.897391,0.13851351351351351
1.8973914,0.14020270270270271
1.8973916,0.14189189189189189
1.8973919,0.14358108108108109
1.8973922,0.14527027027027026
1.8973922,0.14695945945945946
1.8973923,0.14864864864864866
1.8973933,0.15033783783783783
1.8973935,0.15202702702702703
1.8973936,0.15371621621621623
1.8973937,0.1554054054054054
1.8973937,0.1570945945945946
1.8973938,0.15878378378378377
1.897394,0.16047297297297297
1.8973941,0.16216216216216217
1.8973943,0.16385135135135134
1.8973944,0.16554054054054054
1.8973944,0.16722972972972974
1.8973945,0.16891891891891891
1.8973948,0.17060810810810811
1.8973951,0.17229729729729729
1.8973956,0.17398648648648649
1.8973958,0.17567567567567569
1.8973961,0.17736486486486486
1.8973962,0.17905405405405406
1.8973966,0.18074324324324326
1.8973969,0.18243243243243243
1.897397,0.18412162162162163
1.8973973,0.1858108108108108
1.8973974,0.1875
1.8973978,0.1891891891891892
1.8973981,0.19087837837837837
1.8973981,0.19256756756756757
1.8973982,0.19425675675675674
1.8973982,0.19594594594594594
1.8973984,0.19763513513513514
1.8973985,0.19932432432432431
1.8973986,0.20101351351351351
1.8973988,0.20270270270270271
1.897399,0.20439189189189189
1.8973992,0.20608108108108109
1.8973994,0.20777027027027026
1.8973997,0.20945945945945946
1.8973998,0.21114864864864866
1.8973998,0.21283783783783783
1.8973998,0.21452702702702703
1.8974,0.21621621621621623
1.8974001,0.2179054054054054
1.8974001,0.2195945945945946
1.8974003,0.22128378378378377
1.8974003,0.22297297297297297
1.8974003,0.22466216216216217
1.8974005,0.22635135135135134
1.8974006,0.22804054054054054
1.8974006,0.22972972972972974
1.8974006,0.23141891891891891
1.8974007,0.23310810810810811
1.8974009,0.23479729729729729
1.8974009,0.23648648648648649
1.8974015,0.23817567567567569
1.8974016,0.23986486486486486
1.8974016,0.24155405405405406
1.8974016,0.24324324324324326
1.8974016,0.24493243243243243
1.8974017,0.24662162162162163
1.8974017,0.2483108108108108
1.8974017,0.25
1.8974017,0.2516891891891892
1.8974018,0.2533783783783784
1.8974019,0.25506756756756754
1.8974019,0.25675675675675674
1.8974019,0.25844594594594594
1.897402,0.26013513513513514
1.8974022,0.26182432432432434
1.8974022,0.2635135135135135
1.8974023,0.2652027027027027
1.8974023,0.2668918918918919
1.8974028,0.2685810810810811
1.8974028,0.2702702702702703
1.8974028,0.2719594594594595
1.8974028,0.27364864864864863
1.8974029,0.27533783783783783
1.8974029,0.27702702702702703
1.8974029,0.27871621621621623
1.897403,0.28040540540540543
1.897403,0.28209459459459457
1.8974031,0.28378378378378377
1.8974031,0.28547297297297297
1.8974032,0.28716216216216217
1.8974032,0.28885135135135137
1.8974032,0.2905405405405405
1.8974034,0.2922297297297297
1.8974034,0.2939189189189189
1.8974038,0.2956081081081081
1.8974038,0.2972972972972973
1.8974038,0.2989864864864865
1.897404,0.30067567567567566
1.8974041,0.30236486486486486
1.8974042,0.30405405405405406
1.8974042,0.30574324324324326
1.8974042,0.30743243243243246
1.8974042,0.3091216216216216
1.8974044,0.3108108108108108
1.8974044,0.3125
1.8974044,0.3141891891891892
1.8974046,0.3158783783783784
1.8974047,0.31756756756756754
1.8974047,0.31925675675675674
1.8974047,0.32094594594594594
1.8974047,0.32263513513513514
1.8974047,0.32432432432432434
1.8974049,0.3260135135135135
1.8974049,0.3277027027027027
1.8974049,0.3293918918918919
1.8974049,0.3310810810810811
1.897405,0.3327702702702703
1.8974051,0.3344594594594595
1.8974051,0.33614864864864863
1.8974051,0.33783783783783783
1.8974055,0.33952702702702703
1.8974055,0.34121621621621623
1.8974055,0.34290540540540543
1.8974055,0.34459459459459457
1.8974055,0.34628378378378377
1.8974056,0.34797297297297297
1.8974056,0.34966216216216217
1.8974057,0.35135135135135137
1.8974059,0.3530405405405405
1.8974059,0.3547297297297297
1.8974059,0.3564189189189189
1.897406,0.3581081081081081
1.8974061,0.3597972972972973
1.8974061,0.3614864864864865
1.8974061,0.36317567567567566
1.8974062,0.36486486486486486
1.8974066,0.36655405405405406
1.8974068,0.36824324324324326
1.8974068,0.36993243243243246
1.8974069,0.3716216216216216
1.8974069,0.3733108108108108
1.897407,0.375
1.897407,0.3766891891891892
1.897407,0.3783783783783784
1.8974072,0.38006756756756754
1.8974073,0.38175675675675674
1.8974073,0.38344594594594594
1.8974074,0.38513513513513514
1.8974074,0.38682432432432434
1.8974075,0.3885135135135135
1.8974077,0.3902027027027027
1.8974078,0.3918918918918919
1.8974079,0.3935810810810811
1.8974079,0.3952702702702703
1.897408,0.3969594594594595
1.897408,0.39864864864864863
1.8974082,0.40033783783783783
1.8974082,0.40202702702702703
1.8974084,0.40371621621621623
1.8974085,0.40540540540540543
1.8974085,0.40709459459459457
1.8974085,0.40878378378378377
1.8974085,0.41047297297297297
1.8974086,0.41216216216216217
1.8974088,0.41385135135135137
1.8974088,0.4155405405405405
1.897409,0.4172297297297297
1.897409,0.4189189189189189
1.8974092,0.4206081081081081
1.8974092,0.4222972972972973
1.8974092,0.4239864864864865
1.8974092,0.42567567567567566
1.8974092,0.42736486486486486
1.8974093,0.42905405405405406
1.8974094,0.43074324324324326
1.8974094,0.43243243243243246
1.8974094,0.4341216216216216
1.8974094,0.4358108108108108
1.8974094,0.4375
1.8974096,0.4391891891891892
1.8974097,0.4408783783783784
1.8974097,0.44256756756756754
1.8974097,0.44425675675675674
1.8974097,0.44594594594594594
1.8974099,0.44763513513513514
1.8974099,0.44932432432432434
1.8974099,0.4510135135135135
1.8974099,0.4527027027027027
1.89741,0.4543918918918919
1.8974102,0.4560810810810811
1.8974102,0.4577702702702703
1.8974104,0.4594594594594595
1.8974104,0.46114864864864863
1.8974104,0.46283783783783783
1.8974104,0.46452702702702703
1.8974105,0.46621621621621623
1.8974106,0.46790540540540543
1.8974108,0.46959459459459457
1.8974108,0.47128378378378377
1.8974109,0.47297297297297297
1.8974109,0.47466216216216217
1.897411,0.47635135135135137
1.897411,0.4780405405405405
1.897411,0.4797297297297297
1.8974111,0.4814189189189189
1.8974111,0.4831081081081081
1.8974112,0.4847972972972973
1.8974113,0.4864864864864865
1.8974115,0.48817567567567566
1.8974115,0.48986486486486486
1.8974116,0.49155405405405406
1.8974117,0.49324324324324326
1.8974118,0.49493243243243246
1.897412,0.4966216216216216
1.8974121,0.4983108108108108
1.8974121,0.5
1.8974121,0.5016891891891891
1.8974121,0.5033783783783784
1.8974122,0.5050675675675675
1.8974122,0.5067567567567568
1.8974123,0.5084459459459459
1.8974123,0.5101351351351351
1.8974123,0.5118243243243243
1.8974123,0.5135135135135135
1.8974124,0.5152027027027027
1.8974124,0.5168918918918919
1.8974125,0.518581081081081
1.8974128,0.5202702702702703
1.8974128,0.5219594594594594
1.8974128,0.5236486486486487
1.8974128,0.5253378378378378
1.8974128,0.527027027027027
1.8974129,0.5287162162162162
1.897413,0.5304054054054054
1.897413,0.5320945945945946
1.897413,0.5337837837837838
1.897413,0.535472972972973
1.897413,0.5371621621621622
1.8974133,0.5388513513513513
1.8974133,0.5405405405405406
1.8974133,0.5422297297297297
1.8974133,0.543918918918919
1.8974133,0.5456081081081081
1.8974135,0.5472972972972973
1.8974135,0.5489864864864865
1.8974135,0.5506756756756757
1.8974136,0.5523648648648649
1.8974136,0.5540540540540541
1.8974137,0.5557432432432432
1.8974137,0.5574324324324325
1.8974138,0.5591216216216216
1.897414,0.5608108108108109
1.897414,0.5625
1.897414,0.5641891891891891
1.8974141,0.5658783783783784
1.8974141,0.5675675675675675
1.8974142,0.5692567567567568
1.8974142,0.5709459459459459
1.8974142,0.5726351351351351
1.8974142,0.5743243243243243
1.8974142,0.5760135135135135
1.8974143,0.5777027027027027
1.8974144,0.5793918918918919
1.8974144,0.581081081081081
1.8974147,0.5827702702702703
1.8974147,0.5844594594594594
1.8974148,0.5861486486486487
1.8974148,0.5878378378378378
1.8974149,0.589527027027027
1.8974149,0.5912162162162162
1.8974154,0.5929054054054054
1.8974154,0.5945945945945946
1.8974154,0.5962837837837838
1.8974154,0.597972972972973
1.8974155,0.5996621621621622
1.8974156,0.6013513513513513
1.8974156,0.6030405405405406
1.8974156,0.6047297297297297
1.8974158,0.606418918918919
1.8974158,0.6081081081081081
1.8974161,0.6097972972972973
1.8974161,0.6114864864864865
1.8974161,0.6131756756756757
1.8974164,0.6148648648648649
1.8974164,0.6165540540540541
1.8974164,0.6182432432432432
1.8974165,0.6199324324324325
1.8974165,0.6216216216216216
1.8974166,0.6233108108108109
1.8974166,0.625
1.8974166,0.6266891891891891
1.8974166,0.6283783783783784
1.8974167,0.6300675675675675
1.8974167,0.6317567567567568
1.8974167,0.6334459459459459
1.897417,0.6351351351351351
1.8974171,0.6368243243243243
1.8974173,0.6385135135135135
1.8974173,0.6402027027027027
1.8974173,0.6418918918918919
1.8974175,0.643581081081081
1.8974175,0.6452702702702703
1.8974175,0.6469594594594594
1.8974178,0.6486486486486487
1.8974178,0.6503378378378378
1.8974178,0.652027027027027
1.8974179,0.6537162162162162
1.897418,0.6554054054054054
1.8974181,0.6570945945945946
1.8974183,0.6587837837837838
1.8974183,0.660472972972973
1.8974183,0.6621621621621622
1.8974183,0.6638513513513513
1.8974183,0.6655405405405406
1.8974183,0.6672297297297297
1.8974184,0.668918918918919
1.8974186,0.6706081081081081
1.8974187,0.6722972972972973
1.897419,0.6739864864864865
1.8974191,0.6756756756756757
1.8974193,0.6773648648648649
1.8974193,0.6790540540540541
1.8974193,0.6807432432432432
1.8974193,0.6824324324324325
1.8974196,0.6841216216216216
1.8974197,0.6858108108108109
1.8974197,0.6875
1.8974198,0.6891891891891891
1.8974199,0.6908783783783784
1.8974199,0.6925675675675675
1.8974199,0.6942567567567568
1.89742,0.6959459459459459
1.8974202,0.6976351351351351
1.8974202,0.6993243243243243
1.8974202,0.7010135135135135
1.8974202,0.7027027027027027
1.8974203,0.7043918918918919
1.8974206,0.706081081081081
1.8974206,0.7077702702702703
1.8974208,0.7094594594594594
1.8974209,0.7111486486486487
1.8974209,0.7128378378378378
1.897421,0.714527027027027
1.8974211,0.7162162162162162
1.8974212,0.7179054054054054
1.8974214,0.7195945945945946
1.8974215,0.7212837837837838
1.8974215,0.722972972972973
1.8974216,0.7246621621621622
1.8974217,0.7263513513513513
1.8974221,0.7280405405405406
1.8974222,0.7297297297297297
1.8974226,0.731418918918919
1.8974226,0.7331081081081081
1.8974226,0.7347972972972973
1.8974227,0.7364864864864865
1.897423,0.7381756756756757
1.897423,0.7398648648648649
1.8974235,0.7415540540540541
1.8974235,0.7432432432432432
1.8974235,0.7449324324324325
1.8974237,0.7466216216216216
1.897424,0.7483108108108109
1.897424,0.75
1.8974242,0.7516891891891891
1.8974246,0.7533783783783784
1.8974247,0.7550675675675675
1.8974252,0.7567567567567568
1.8974252,0.7584459459459459
1.8974253,0.7601351351351351
1.8974254,0.7618243243243243
1.8974257,0.7635135135135135
1.8974257,0.7652027027027027
1.8974258,0.7668918918918919
1.8974259,0.768581081081081
1.8974261,0.7702702702702703
1.8974261,0.7719594594594594
1.8974261,0.7736486486486487
1.8974262,0.7753378378378378
1.8974264,0.777027027027027
1.8974264,0.7787162162162162
1.8974265,0.7804054054054054
1.8974266,0.7820945945945946
1.8974266,0.7837837837837838
1.8974266,0.785472972972973
1.8974266,0.7871621621621622
1.8974268,0.7888513513513513
1.897427,0.7905405405405406
1.8974276,0.7922297297297297
1.8974278,0.793918918918919
1.897428,0.7956081081081081
1.8974285,0.7972972972972973
1.8974285,0.7989864864864865
1.8974285,0.8006756756756757
1.8974286,0.8023648648648649
1.8974288,0.8040540540540541
1.8974288,0.8057432432432432
1.8974295,0.8074324324324325
1.8974298,0.8091216216216216
1.8974298,0.8108108108108109
1.89743,0.8125
1.8974304,0.8141891891891891
1.8974304,0.8158783783783784
1.8974304,0.8175675675675675
1.8974308,0.8192567567567568
1.8974314,0.8209459459459459
1.897432,0.8226351351351351
1.897432,0.8243243243243243
1.8974323,0.8260135135135135
1.8974326,0.8277027027027027
1.8974328,0.8293918918918919
1.8974329,0.831081081081081
1.8974333,0.8327702702702703
1.8974338,0.8344594594594594
1.8974338,0.8361486486486487
1.8974353,0.8378378378378378
1.8974354,0.839527027027027
1.8974355,0.8412162162162162
1.8974355,0.8429054054054054
1.8974357,0.8445945945945946
1.8974359,0.8462837837837838
1.8974363,0.847972972972973
1.8974369,0.8496621621621622
1.8974369,0.8513513513513513
1.8974379,0.8530405405405406
1.8974379,0.8547297297297297
1.8974384,0.856418918918919
1.8974388,0.8581081081081081
1.8974395,0.8597972972972973
1.8974403,0.8614864864864865
1.8974404,0.8631756756756757
1.8974404,0.8648648648648649
1.8974406,0.8665540540540541
1.8974407,0.8682432432432432
1.8974408,0.8699324324324325
1.8974411,0.8716216216216216
1.8974411,0.8733108108108109
1.8974411,0.875
1.8974417,0.8766891891891891
1.8974417,0.8783783783783784
1.8974422,0.8800675675675675
1.8974428,0.8817567567567568
1.8974429,0.8834459459459459
1.8974432,0.8851351351351351
1.8974435,0.8868243243243243
1.8974437,0.8885135135135135
1.8974438,0.8902027027027027
1.8974438,0.8918918918918919
1.897444,0.893581081081081
1.8974442,0.8952702702702703
1.8974442,0.8969594594594594
1.8974442,0.8986486486486487
1.8974447,0.9003378378378378
1.8974448,0.902027027027027
1.8974462,0.9037162162162162
1.8974463,0.9054054054054054
1.8974465,0.9070945945945946
1.897447,0.9087837837837838
1.8974475,0.910472972972973
1.8974478,0.9121621621621622
1.8974485,0.9138513513513513
1.89745,0.9155405405405406
1.89745,0.9172297297297297
1.8974512,0.918918918918919
1.8974515,0.9206081081081081
1.8974515,0.9222972972972973
1.8974519,0.9239864864864865
1.8974543,0.9256756756756757
1.8974543,0.9273648648648649
1.8974558,0.9290540540540541
1.8974586,0.9307432432432432
1.8974603,0.9324324324324325
1.8974612,0.9341216216216216
1.897463,0.9358108108108109
1.8974694,0.9375
1.8974696,0.9391891891891891
1.8974713,0.9408783783783784
1.8974723,0.9425675675675675
1.8974723,0.9442567567567568
1.8974731,0.9459459459459459
1.8974743,0.9476351351351351
1.8974746,0.9493243243243243
1.8974757,0.9510135135135135
1.8974786,0.9527027027027027
1.8974807,0.9543918918918919
1.8974853,0.956081081081081
1.8974866,0.9577702702702703
1.8974941,0.9594594594594594
1.8974959,0.9611486486486487
1.8975161,0.9628378378378378
1.8975174,0.964527027027027
1.8975179,0.9662162162162162
1.8975227,0.9679054054054054
1.8975341,0.9695945945945946
1.8976023,0.9712837837837838
1.8976176,0.972972972972973
1.8976176,0.9746621621621622
1.8976595,0.9763513513513513
1.8976688,0.9780405405405406
1.8977106,0.9797297297297297
1.89779,0.981418918918919
1.897812,0.9831081081081081
1.8978328,0.9847972972972973
1.8978328,0.9864864864864865
1.8978643,0.9881756756756757
1.8979524,0.9898648648648649
1.8983049,0.9915540540540541
1.8987578,0.9932432432432432
1.8992461,0.9949324324324325
1.8996444,0.9966216216216216
1.9128336,0.9983108108108109
1.9128336,1.0
2.0,1.0
1.9128336,1.0


==> data/clad_alignment/clad_centroid_auroc.csv <==
x,y
0,0.9739277527308893
1,0.9940445941904649
2,0.9983909400660462
3,0.9986382653717747
4,0.998689853198591
5,0.9987387869287432
6,0.9988846562167452
7,0.9986744616082022
8,0.9989755660591961
9,0.9988306581935997
10,0.9988935601751304
11,0.9988637059900306
12,0.9991394064284083
13,0.9990898111469693
14,0.9993052677269341
15,0.9992940586276344
16,0.999461513224795
17,0.9992119112089263
18,0.9992300689380897
19,0.9995400904445293
20,0.9994533542003758
21,0.9993226573424885
22,0.9991245040896217
23,0.9991845820797528
24,0.9992348755731141
25,0.9991224774436315
26,0.9991150304549447
27,0.99958819914712
28,0.9992462006630842
29,0.9988680878209578
30,0.9991721242305563
31,0.9990831789075898
32,0.9992584519992189
33,0.998606774523878
34,0.9993494598724425
35,0.9991540845894948
36,0.9991097919735428
37,0.9992072425374936
38,0.99925911765283
39,0.9993822560931442
40,0.9990685369158178
41,0.9988603078042789
42,0.9989523824592493
43,0.9987738462669349
44,0.9989046522138628
45,0.9991510345039011
46,0.9993076426935403
47,0.9992776395357645
48,0.9989763411770618
49,0.9990696349716469
50,0.9990027473030009
51,0.9991162593130872
52,0.99923374591141
53,0.9992660973090411
54,0.9989756742086301
55,0.9990039105366845
56,0.9991649621316355
57,0.9991551795871044
58,0.9990623507188556
59,0.9992694301436724
60,0.9993574549063458
61,0.9989746275193103
62,0.9986283377892584
63,0.999070430002655
64,0.9989503136020033
65,0.9993160569822048
66,0.9991632626940529
67,0.998685191661417
68,0.9993380104250147
69,0.9990206145838164
70,0.9990460789020799
71,0.9991555314250019
72,0.9991823192928471
73,0.9989777815699931
74,0.9990389934564994
75,0.9989348562684222
76,0.9993783182854726
77,0.9990688667091228
78,0.9992771676689624
79,0.9993459311312758
80,0.9992461587190692
81,0.9993278518085856
82,0.9993836569583774
83,0.9992965720306067
84,0.9989496944736893
85,0.9991598746602317
86,0.9991672915205992
87,0.9992649180776323
88,0.9993475042040973
89,0.9993352198745509
90,0.9992178785425778
91,0.9992455271850205
92,0.9991427545752795
93,0.9992910292089654
94,0.9992848178193671
95,0.9993269350595135
96,0.9993051256620159
97,0.9995183588602466
98,0.9992639870646527
99,0.9992916958989775
100,0.9990146118702434
101,0.9992698909928603
102,0.9989240657039765
103,0.9989586740595577
104,0.9992356413810942
105,0.9990993670432754
106,0.9991790480284931
107,0.9992447786434391
108,0.9994101584171822
109,0.9993231799915719
110,0.9991287743685953
111,0.9993394746440525
112,0.9991007777577998
113,0.9992490280785907
114,0.9995214497849109
115,0.9993887098792844
116,0.9995061366014412
117,0.9992940246677758
118,0.9991927669907785
119,0.999396445601043
120,0.9994242705105143
121,0.9994481414427274
122,0.9994353558593363
123,0.9993643472354244
124,0.9994164226001843
125,0.9994746235360114
126,0.9995486734176542
127,0.999222877188691
128,0.9995623429465109
129,0.9994726775384983
130,0.9995235294821465
131,0.999533952425693
132,0.9993767446122707
133,0.9993968064431066
134,0.9992537322967903
135,0.9993253389732666
136,0.9993549728180313
137,0.9993121942781759
138,0.9995565454421612
139,0.9995647306186352
140,0.9995164306445361
141,0.999422697875968
142,0.9994640037722917
143,0.9995271356999247
144,0.9994673776927673
145,0.9993577071569373
146,0.9994198538356703
147,0.9994802207790479
148,0.9992387379115086
149,0.9994649561366125
150,0.9994869001355279
151,0.9992670167584626
152,0.9993387268802565
153,0.9994003991349611
154,0.9993655280454604
155,0.999511482169559
156,0.9992722729326791
157,0.9995379852299581
158,0.9995158558752624
159,0.9994066614996342
160,0.9994448733302377
161,0.9995116888254022
162,0.9994161342047484
163,0.9993847302125043
164,0.9995842806257865
165,0.9995643189023795
166,0.9995225126260651
167,0.9995839463001842
168,0.9995577082532514
169,0.9995639410495394
170,0.9995529721667034
171,0.9995281742665285
172,0.9994461847724111
173,0.9994685232275146
174,0.9994608635158926
175,0.9994053160500413
176,0.9994074353553757
177,0.9995008891281312
178,0.999542832480191
179,0.999568453537998
180,0.9995943718813741
181,0.9996811408328061
182,0.9996910926008646
183,0.9996723351273265
184,0.9996863287571489
185,0.9996949474314014
186,0.9996793367292655
187,0.9996948197804137
188,0.9996810103584519
189,0.9996762089163589
190,0.9996716201362901
191,0.9996933092482005
192,0.9997076839374778
193,0.9997005044847694
194,0.999696418087836
195,0.9995392366177253
196,0.9995392341838041
197,0.9995445920768933
198,0.9995585109163894
199,0.999567405320136

==> data/clad_alignment/clad_mal_recall.csv <==
x,y
0,0.13080222533775748
1,0.23143372481033153
2,0.2630791480482732
3,0.33970029698821774
4,0.3393972579242518
5,0.33868849321736677
6,0.34080395203298625
7,0.3402528565796795
8,0.3813688639942215
9,0.5381730712874602
10,0.6209145305626201
11,0.729991269073207
12,0.8449459592405176
13,0.8680112707916392
14,0.8836148341253324
15,0.8920701163410782
16,0.8940562510326627
17,0.8941329690495033
18,0.8962821289858456
19,0.8922397002602706
20,0.8921356224678604
21,0.8934549602805537
22,0.9036812343598972
23,0.9075882854365449
24,0.9032695817588904
25,0.9042001258641932
26,0.8994574177046581
27,0.895887312778352
28,0.9058870397203085
29,0.9074419078319819
30,0.9084382448910038
31,0.9098989865611256
32,0.9030007787855748
33,0.9081177485115297
34,0.9116588882200427
35,0.9160927030540412
36,0.9077342153182446
37,0.9113259295735597
38,0.9127849439805498
39,0.909199833664515
40,0.9076042271977766
41,0.913619855818712
42,0.9130532547611088
43,0.908021555193199
44,0.9207700097174569
45,0.9124909316014413
46,0.9137897446127461
47,0.9171496856388635
48,0.9186551852167041
49,0.9172995430029172
50,0.9188500742397835
51,0.9249566200704779
52,0.9236624514654602
53,0.9259272251465998
54,0.9180141236195638
55,0.9192121639635775
56,0.9202290198690534
57,0.9236766178986855
58,0.927956248818601
59,0.924837460690188
60,0.915370402767951
61,0.9238088097200109
62,0.9182412809686353
63,0.9186215817321273
64,0.917345241524486
65,0.9116149437278592
66,0.9120903248737429
67,0.9101590358635763
68,0.9170733215182523
69,0.9196101794060951
70,0.917230725419121
71,0.9176284915865164
72,0.9211439066467187
73,0.9301782119955189
74,0.928844841599765
75,0.9177329741313773
76,0.9248712603312681
77,0.9227721556853143
78,0.9290080420970019
79,0.9328296708516696
80,0.9327236736416802
81,0.932723747917003
82,0.9350527276910625
83,0.9383082631089895
84,0.9321823214857099
85,0.9308190398792886
86,0.9332517234855624
87,0.9332637589182953
88,0.935326003945141
89,0.9371966763274238
90,0.9384067963936561
91,0.9368652136979765
92,0.9359648281879481
93,0.9374347983022936
94,0.9375149010527399
95,0.9342623173932317
96,0.9365935866803363
97,0.933016797853919
98,0.9374387361183463
99,0.937184431156149
100,0.931649091733098
101,0.9319285796824361
102,0.9394822667305627
103,0.9319387097655764
104,0.9348365855317944
105,0.9309306957918583
106,0.931691713400056
107,0.9321469182657098
108,0.9317150585282734
109,0.933647526839968
110,0.9319626662194377
111,0.9276887394686737
112,0.9344033638773901
113,0.9339267002229805
114,0.9321764998362687
115,0.9317210122266308
116,0.9331168433846319
117,0.9371923306799248
118,0.9391136408901077
119,0.9359432995769368
120,0.937919346112419
121,0.9390143548817302
122,0.9391210400724652
123,0.9398174815850562
124,0.9393086771877476
125,0.9369310309629982
126,0.9349190525766206
127,0.9400393272462736
128,0.9320992432004879
129,0.9346101789084408
130,0.9309761263367117
131,0.9324803939781013
132,0.9391203806301569
133,0.9385615590935752
134,0.9391655683677727
135,0.9327279363707299
136,0.9383490191925243
137,0.9378252846225188
138,0.9356395669134281
139,0.9356267935659174
140,0.9353531943938188
141,0.9383973289892792
142,0.9397535796247402
143,0.9379770114917921
144,0.9374375606071247
145,0.9396869636310775
146,0.9358208398089264
147,0.9348449391768726
148,0.9390090589161998
149,0.9397759699242056
150,0.939494339075635
151,0.9392313911663509
152,0.930918381057627
153,0.9334433810492699
154,0.9345731229491221
155,0.9346173610853115
156,0.9368990754210378
157,0.9342421052874407
158,0.935177573399811
159,0.935095420870932
160,0.9356093630804458
161,0.9322935933324837
162,0.9337045751059865
163,0.9344156786811124
164,0.9322570478367325
165,0.9330365287950866
166,0.9356738674931234
167,0.9362631766969788
168,0.9371167865275343
169,0.9370440197218098
170,0.9368978653001812
171,0.9377532371939363
172,0.9375346887982925
173,0.937822837860306
174,0.9373684833916235
175,0.9373536671312165
176,0.937272596203875
177,0.9366345891131453
178,0.9358596843988878
179,0.9359371947427159
180,0.9355244921904073
181,0.9358097244053365
182,0.9367815371283476
183,0.9371838820031304
184,0.9373166528453725
185,0.936891904584528
186,0.937258479792711
187,0.9371132913890909
188,0.9373261271781924
189,0.9371037394645929
190,0.9380974727019955
191,0.9381380948348621
192,0.9386354345489425
193,0.935416929242194
194,0.9352363245667219
195,0.9362295528393514
196,0.9359517460432745
197,0.9360720572230811
198,0.9371245618586836
199,0.9383361223876081

==> data/clad_alignment/clad_zd_auroc.csv <==
x,y
0,0.8495041765685286
1,0.8960185349179715
2,0.9052409407723485
3,0.919833782225717
4,0.9258813301757423
5,0.9287771263934992
6,0.9344051261172353
7,0.9393223456474146
8,0.946538537925163
9,0.9527920880818445
10,0.9571098375979672
11,0.9622822513251892
12,0.9671250287099338
13,0.9703594940755762
14,0.970704603063808
15,0.976571964654747
16,0.9767625490404745
17,0.9790834496417095
18,0.9821239007472883
19,0.9865257718979956
20,0.9900284519414946
21,0.9915196161831562
22,0.9923331908485948
23,0.9939080318961401
24,0.9951353711840742
25,0.9929202031669824
26,0.9934269224511277
27,0.9927411535923545
28,0.9923536126809065
29,0.9922421288894576
30,0.9926987515735888
31,0.9923074053208152
32,0.9912929371256802
33,0.990136689854046
34,0.989882924009854
35,0.9895943564460579
36,0.9888366889815006
37,0.9900283381384469
38,0.9899831836642168
39,0.9895269813037508
40,0.9879911950532138
41,0.9884262362768975
42,0.9871069042538044
43,0.9862710848305927
44,0.983034242061136
45,0.9867947150814935
46,0.9861816111300483
47,0.9861598120316556
48,0.9853346846955149
49,0.9882221811822404
50,0.987510290785959
51,0.9882851819679832
52,0.9872391658235937
53,0.9864611853456975
54,0.9898686263598002
55,0.9876022548626864
56,0.9883809248043023
57,0.987177215016335
58,0.9848508506227908
59,0.9879540487416227
60,0.9886759737424038
61,0.9910847656003444
62,0.9884357022814982
63,0.9869132284955069
64,0.9882854398938687
65,0.9900771662913526
66,0.9898266753998295
67,0.9879631151895376
68,0.9872484586315854
69,0.9881368903667092
70,0.9889047718624693
71,0.9891031766773409
72,0.9900337375531197
73,0.9909818045772868
74,0.9894287750883222
75,0.9897516015228782
76,0.9902559488026238
77,0.9901058018794003
78,0.9914894467460017
79,0.9887545269191025
80,0.9900742485307312
81,0.9907064186460655
82,0.9888471310341382
83,0.9912048344611233
84,0.9901222368669854
85,0.9891397410981662
86,0.9896899302391637
87,0.9902345758426506
88,0.9901577363571012
89,0.9908709674695799
90,0.9900700801826037
91,0.9909770314947159
92,0.9908705575294043
93,0.9919465915119979
94,0.9921126758459773
95,0.9910488947966349
96,0.9912282758122557
97,0.991740484639765
98,0.990936510964294
99,0.9906741949392976
100,0.9904450969440483
101,0.9915205673108178
102,0.9898582673750805
103,0.9902504463837325
104,0.991071972725626
105,0.9931758064735214
106,0.9911823874329697
107,0.9919011903260512
108,0.9914756570562668
109,0.9923012292211085
110,0.9916325524171521
111,0.9917227915885612
112,0.9917885294622035
113,0.991712214135217
114,0.9928800535348143
115,0.9929181866932717
116,0.9929336157283694
117,0.9921444036372743
118,0.9921637958427418
119,0.9920935187227179
120,0.9926434773502429
121,0.9924541032640815
122,0.9925269799946004
123,0.9926946596479459
124,0.9941056488118092
125,0.993671125931934
126,0.9927018159490855
127,0.9923571347606315
128,0.9933230123771065
129,0.9943526969534688
130,0.993888319048509
131,0.9933001541627586
132,0.9931962170916642
133,0.9924934392459921
134,0.993969421994952
135,0.9929639326110784
136,0.9928206736796191
137,0.9925905119996791
138,0.9942375324225714
139,0.9942404007577814
140,0.9945070205316116
141,0.9935509831407081
142,0.9942932905165399
143,0.9930394363645056
144,0.9928398453397642
145,0.9928908266131056
146,0.9942525627316623
147,0.9942189937399618
148,0.9942846319321026
149,0.9933299875901846
150,0.9938849813795619
151,0.9931864591033314
152,0.9927165285233899
153,0.9932358251210064
154,0.9926990323431517
155,0.9924222151517026
156,0.9927455067665997
157,0.9924890823336907
158,0.9930885581625015
159,0.9930513802851015
160,0.9929556096210299
161,0.9933581181252908
162,0.9930445786839721
163,0.9930649839027001
164,0.9931466845228134
165,0.9934605558204647
166,0.9936276103877268
167,0.9933178006959285
168,0.9940016303341548
169,0.9943804424687748
170,0.9944880366049613
171,0.9946254695679885
172,0.9942351483733235
173,0.9940308532123833
174,0.9941706835155253
175,0.9941706183072097
176,0.9939808114371951
177,0.9949124077545722
178,0.9946910753636411
179,0.9945307596812303
180,0.9943253676084323
181,0.994006333224335
182,0.9941654701729887
183,0.9942956193256223
184,0.9944995423422897
185,0.9943643306153909
186,0.9943707405512869
187,0.9942812921864574
188,0.9941761207261008
189,0.9944134453526138
190,0.9943486021204488
191,0.9942761079176924
192,0.9943965281557645
193,0.9943831475755259
194,0.9939333734258978
195,0.9946725665854821
196,0.9944730183407184
197,0.9941667772466791
198,0.9942118798034605
199,0.9940021665375658

==> data/clad_alignment/contrastive_centroid_auroc.csv <==
x,y
0,0.8359334389836991
1,0.8808216332237482
2,0.8484246856432391
3,0.8183002288803273
4,0.7875226931670344
5,0.733244744611979
6,0.696722907708792
7,0.6677065272111854
8,0.6675479900066899
9,0.6812855698918645
10,0.6722566470138683
11,0.711589212163591
12,0.6958873589232971
13,0.6426736460260665
14,0.7085649235406792
15,0.64330451879263
16,0.6865613408292903
17,0.6987004441503216
18,0.6157339534356392
19,0.741289607419526
20,0.745983816944704
21,0.5883865559813998
22,0.6632509520865633
23,0.6951268701123935
24,0.6543660665968163
25,0.6826637533684804
26,0.7642640924336738
27,0.6280224263666881
28,0.6334364754010864
29,0.6098517001224539
30,0.6304792274711187
31,0.6097275828505643
32,0.6946368079010831
33,0.6187898487373448
34,0.6676777717749972
35,0.6833608190179757
36,0.7253316446826935
37,0.790448533407583
38,0.759335084663056
39,0.662633258287712
40,0.6510105464733049
41,0.6976428804546141
42,0.6058959344801913
43,0.672962075748997
44,0.5962834098406173
45,0.7038144963453916
46,0.6982301621768967
47,0.7765781086932203
48,0.7391678611345377
49,0.6649414229833571
50,0.7398734101738256
51,0.645129441237733
52,0.6604368089762774
53,0.6578319073864053
54,0.6482978222084882
55,0.7159814761903885
56,0.7120575446015004
57,0.6531787711018213
58,0.7339639565076371
59,0.7336472611284738
60,0.6863328751218504
61,0.7343906057290884
62,0.6694509434016929
63,0.6571996429162029
64,0.633410823869939
65,0.7435217601536871
66,0.7229559787466153
67,0.7552928116127261
68,0.6607047176666463
69,0.6850067612013283
70,0.7202235755054458
71,0.6378195962547385
72,0.6769655784915162
73,0.7293342184848609
74,0.670313550903746
75,0.7325219044125965
76,0.7023106308416731
77,0.5743327806864557
78,0.5855136369534105
79,0.6223820402090644
80,0.6474850916131646
81,0.5893209034157758
82,0.6708488290139097
83,0.7827491144529856
84,0.602057520678313
85,0.7511296598252429
86,0.711574637983615
87,0.7479921183316943
88,0.6961200863264331
89,0.7186388754102023
90,0.6595334992184717
91,0.6377764228552588
92,0.5754137910096488
93,0.702271234881
94,0.6160883173888859
95,0.5759828346385458
96,0.691953233448701
97,0.5750219739746045
98,0.7612234333587149
99,0.681106082493
100,0.755618375735759
101,0.7372589830286038
102,0.7189632191652645
103,0.5860512144809135
104,0.6667375750620248
105,0.63074427047282
106,0.6861566282879686
107,0.69202197298826
108,0.7025374433901251
109,0.7374503849726518
110,0.6363829117439509
111,0.7546159012468091
112,0.713976540583707
113,0.6496172840260389
114,0.7028046151030259
115,0.6756448902912285
116,0.5782512020452035
117,0.6128477030388196
118,0.7156857541705312
119,0.5907123341165487
120,0.6724863392734904
121,0.6403720591168796
122,0.7518587432993502
123,0.6809471699400341
124,0.7644345041872621
125,0.6550334823696214
126,0.6147955004855737
127,0.6327566263102514
128,0.6722144178372994
129,0.6030941941954315
130,0.5889093576102827
131,0.6081910009259743
132,0.7141837364896305
133,0.6515224799848929
134,0.5792872987985661
135,0.7542611795498536
136,0.6273887425299726
137,0.6341630898614143
138,0.6711638258127567
139,0.6843646724124968
140,0.6637961895862506
141,0.7806959086457644
142,0.7183204342509629
143,0.5846499924659104
144,0.6026178619246344
145,0.6214668445485768
146,0.6352859242343991
147,0.6912144208767899
148,0.5834160438567252
149,0.6750867846408865
150,0.6665053964888051
151,0.6097088721101728
152,0.7801474340240818
153,0.6617849148163232
154,0.5848420924411009
155,0.7853313092884494
156,0.6596854408884942
157,0.6292829087676826
158,0.5884893947234616
159,0.5860175984021865
160,0.6051080955076171
161,0.665491115528657
162,0.7234221019331609
163,0.6241608755677016
164,0.6749657424365676
165,0.7191996444421657
166,0.6589698170554562
167,0.6736549120020856
168,0.7838494814916067
169,0.6671865454530134
170,0.6655994555799126
171,0.7049548476084968
172,0.7040620961771189
173,0.6312907611423243
174,0.5940501667959318
175,0.6441432444436239
176,0.609167492825912
177,0.7080327456420886
178,0.5929446838350759
179,0.6758541622198143
180,0.6687040706613901
181,0.6562975655066445
182,0.6891179122136163
183,0.6293646785297459
184,0.6536220567355874
185,0.6061555110770723
186,0.6751795228276481
187,0.6819280258551562
188,0.621464983790511
189,0.631078170719558
190,0.58655614176846
191,0.6040569714042133
192,0.7105917694974806
193,0.6071366061493776
194,0.6348084138611281
195,0.6468779241770964
196,0.7155543713690378
197,0.6312759765239856
198,0.6206702946582253
199,0.6225981195738158

==> data/clad_alignment/contrastive_mal_recall.csv <==
x,y
0,0.30555014701688016
1,0.5669511136191343
2,0.8780787191949073
3,0.8873075081626265
4,0.8940423154712194
5,0.9019505483039356
6,0.9122525176560192
7,0.9206226999850736
8,0.9296012808125134
9,0.9371815588437314
10,0.9467169980408803
11,0.9503593609570787
12,0.9531014979741425
13,0.955434533125272
14,0.9619582142606709
15,0.9654916561094391
16,0.9679903183218647
17,0.9748739556713227
18,0.9776660076137167
19,0.9789123696419031
20,0.9840574376291957
21,0.9866351274933134
22,0.9871262973285619
23,0.9885009084796239
24,0.9888963908143327
25,0.989401249232776
26,0.9897403130710218
27,0.9902379460591322
28,0.9902493579563059
29,0.9905184355127629
30,0.9907093136266486
31,0.9908634642920676
32,0.9912057558489661
33,0.9913034317588061
34,0.9913392214051596
35,0.9903643958315547
36,0.9915218977250891
37,0.991550231195119
38,0.9915703628711929
39,0.9918405704142437
40,0.9919017429004271
41,0.9919733221931342
42,0.9919994188102669
43,0.9922356527049248
44,0.9922644378324528
45,0.9923207800098165
46,0.9923375083604246
47,0.9925444537785941
48,0.9926219980123602
49,0.9925940853972668
50,0.9926343487494144
51,0.9924781053302457
52,0.9926995422461262
53,0.992662261364508
54,0.992764086217446
55,0.9938017842578913
56,0.9938047667284208
57,0.9938756004034955
58,0.9939171628064274
59,0.9940860932462783
60,0.9941932335148833
61,0.9942931462776203
62,0.99462417642501
63,0.9943460851295184
64,0.9948057813268436
65,0.9944853234422901
66,0.9949355187948754
67,0.9945956748518802
68,0.9950145542639062
69,0.9952705950719418
70,0.9954007208167652
71,0.9952246797741953
72,0.9954765280315678
73,0.9954889223761871
74,0.995594800079983
75,0.9955940544623507
76,0.9956025374114377
77,0.9956398182930559
78,0.9957613539671316
79,0.995731854024533
80,0.995709485495562
81,0.9957524065555432
82,0.9956454892739807
83,0.9960137738086663
84,0.9958023629369117
85,0.9959025132472146
86,0.9959620665655635
87,0.9961343805577393
88,0.9960109525666038
89,0.9960799504705765
90,0.9962350389381086
91,0.996006382768569
92,0.9960624001832368
93,0.996103409153017
94,0.9962775391431535
95,0.9961290849152136
96,0.9961589096205081
97,0.996199497735352
98,0.9963767062882581
99,0.9963848119899739
100,0.9962066291489796
101,0.9962275064426859
102,0.9961894799434351
103,0.9962293224406465
104,0.9962472172638233
105,0.9962454012658626
106,0.99625243658725
107,0.9964153823129008
108,0.9964489351063573
109,0.9963120859978393
110,0.9962770419691178
111,0.9962912087041328
112,0.9963225246446923
113,0.9963080331469814
114,0.9963232702623248
115,0.9964959090171963
116,0.9963281648230552
117,0.9963471300265603
118,0.996382594910218
119,0.9965130582227406
120,0.9963903758492375
121,0.9965689795451681
122,0.9963702441731638
123,0.9963893054689091
124,0.9965891112212422
125,0.9965824006625507
126,0.9964149812311056
127,0.9966047691915219
128,0.9964388409953415
129,0.99643213043665
130,0.9966070060444189
131,0.9964224374074291
132,0.9964291479661206
133,0.9966114797502129
134,0.9964351129071793
135,0.9966331026615517
136,0.9964407530855425
137,0.9966442869260371
138,0.9966301201910222
139,0.9964534285852927
140,0.996482507672955
141,0.9965044553469895
142,0.9964686657006361
143,0.9965186220820044
144,0.9964850692885481
145,0.9966838046605524
146,0.9966711291608024
147,0.9964925254648715
148,0.996499236023563
149,0.9966949889250379
150,0.9966733660136994
151,0.9966949889250379
152,0.996532043199387
153,0.9965074378175188
154,0.9966890239839792
155,0.9966823134252877
156,0.9966957345426704
157,0.9966979713955674
158,0.9966834798978563
159,0.9965312975817546
160,0.9967091556600529
161,0.9966857167507536
162,0.9967028659562981
163,0.9965436483188089
164,0.9966983922505037
165,0.9967345066595534
166,0.9967397259829799
167,0.9966003905402004
168,0.9966175397457449
169,0.9965862238051855
170,0.9965914431286119
171,0.9964404272850789
172,0.9966089170968523
173,0.9966171188908085
174,0.9966297943905588
175,0.9966230838318673
176,0.9966402330374116
177,0.9966302152454951
178,0.9964389360498143
179,0.9966365049492498
180,0.99664438198051
181,0.9966379961845145
182,0.9966153028928477
183,0.9966190309810095
184,0.9966230838318673
185,0.9966294696278627
186,0.9966417242726763
187,0.9967602785139903
188,0.9966317064807597
189,0.9966473644510394
190,0.9966227590691712
191,0.9966272327749655
192,0.9966302152454951
193,0.9966227590691712
194,0.9966458732157747
195,0.9966451275981424
196,0.9966369258041862
197,0.9966384170394509
198,0.9966391626570832
199,0.9966436363628777

==> data/clad_alignment/contrastive_zd_auroc.csv <==
x,y
0,0.2979636073503385
1,0.9386329969767132
2,0.9784417304538564
3,0.9901858527706613
4,0.9935225369475135
5,0.9941943948373914
6,0.9936422344946986
7,0.9930474266675423
8,0.9931074075191245
9,0.9930895882046853
10,0.9933870336522224
11,0.9937233033832952
12,0.9939208438764796
13,0.995051088813068
14,0.9959660565946111
15,0.996346290851988
16,0.9965728004509112
17,0.9967862343288552
18,0.9969721673265117
19,0.997053110782552
20,0.9971048542040414
21,0.9972608287570552
22,0.997374892222699
23,0.9973849380413677
24,0.997401652552497
25,0.9974115284972733
26,0.9974439985004181
27,0.9974366690026695
28,0.9974540322742387
29,0.9974583273009412
30,0.997456089451229
31,0.997450437925425
32,0.9974199823192926
33,0.9974070997312228
34,0.9974434083028603
35,0.9974626322957938
36,0.997469375334041
37,0.997464081415624
38,0.9974737941319414
39,0.9974453226030318
40,0.997485782078534
41,0.997483005948713
42,0.9974975835376505
43,0.9975198316181403
44,0.9975219938760469
45,0.9975266797373039
46,0.9975266664464371
47,0.9975317007776101
48,0.9975320583849973
49,0.9975287290228421
50,0.9975417964370296
51,0.9975391112665788
52,0.9975358807552461
53,0.9975684790983242
54,0.9975572562072568
55,0.9975615354510549
56,0.9975912970247318
57,0.9975617962843175
58,0.9975525666079437
59,0.997573091029134
60,0.9975757533559073
61,0.9975627399358665
62,0.9976289467279063
63,0.9976057217687002
64,0.9975550171115259
65,0.9975702750267124
66,0.997652649327641
67,0.9976714363833254
68,0.9976662496225228
69,0.9976652208263577
70,0.9976657807041254
71,0.9976676198278309
72,0.997661003052819
73,0.9976699129177085
74,0.9976874161587197
75,0.9976678229288906
76,0.9976900606258906
77,0.9976898172368908
78,0.9976846533197654
79,0.9976829628876334
80,0.9976432223649616
81,0.9976665274847085
82,0.9976387400201041
83,0.9976943199333883
84,0.9976897931471944
85,0.9976964211363752
86,0.9976109729071394
87,0.9976852073827789
88,0.9976246633307122
89,0.9976889790815977
90,0.9976157949997818
91,0.9976114339340845
92,0.9976451765377337
93,0.997693036949394
94,0.9976794898179799
95,0.9976895015788021
96,0.9976443620567973
97,0.9976588050757076
98,0.9976339224961971
99,0.9977096438875694
100,0.9976874078519278
101,0.9976334789135146
102,0.9977074716615126
103,0.9976980982776406
104,0.9977204057516917
105,0.9977010002553575
106,0.9977098615255149
107,0.9976937725158084
108,0.9976982644134766
109,0.9977100588118202
110,0.9976970350082897
111,0.9976558607333526
112,0.9977147280594933
113,0.9976404665867806
114,0.9976964419033547
115,0.9977136901258574
116,0.9977187497927456
117,0.9977228284275215
118,0.9977232649494308
119,0.9976927503650768
120,0.997707600001446
121,0.9977113280896079
122,0.9976678594787745
123,0.9977192411394807
124,0.9977182106819574
125,0.9977240349890312
126,0.9977225734090132
127,0.9977248299490069
128,0.9976738702733241
129,0.997627603935011
130,0.9976239136427519
131,0.9976258258662252
132,0.9977088078089744
133,0.9976919404528759
134,0.997723679458342
135,0.9976909365770863
136,0.997708808224314
137,0.9977267143447276
138,0.9977234165483813
139,0.9977172774138983
140,0.9976483891894641
141,0.9977183768177935
142,0.9976958799488892
143,0.9977247493731263
144,0.9976897204627662
145,0.9976490952667674
146,0.9977129225782948
147,0.9976247148328214
148,0.9976721175402534
149,0.9976859263356095
150,0.9977205772869425
151,0.9976904983938187
152,0.9976785212460555
153,0.9976833101115308
154,0.9976905959986223
155,0.9977192602451019
156,0.9977196610478065
157,0.9977248606841365
158,0.9977018791139303
159,0.9977202757504
160,0.997700022545962
161,0.9977244411911503
162,0.9977276471974472
163,0.9977025419959163
164,0.9976781877283645
165,0.9976723069351066
166,0.997686932288097
167,0.9977178730108706
168,0.9977012436443573
169,0.9977143093971865
170,0.9977227598964892
171,0.9976754423336731
172,0.9977064706931003
173,0.997701546011579
174,0.9977104849502397
175,0.9977351802115951
176,0.9977420146245521
177,0.9977166930310948
178,0.9977275425318706
179,0.9977364507354016
180,0.9976961856388276
181,0.9976675496354401
182,0.9976732941973125
183,0.9977056437519761
184,0.9976879901580333
185,0.9977004877263032
186,0.9977006488780641
187,0.9977085723114267
188,0.9977306721156828
189,0.9977135929363934
190,0.9977152401732081
191,0.9977171474126065
192,0.9977232296455657
193,0.9977110307064613
194,0.9977036152334174
195,0.9977180092422562
196,0.9977189317114861
197,0.9977334702585021
198,0.9977048122421165
199,0.9977168138949155
